BANYAN. XII. New Members of Nearby Young Associations from Gaia-Tycho Data

We present a search for stellar members of young associations within 150 pc of the Sun based on Gaia-Tycho and an updated version of the BANYAN $\Sigma$ software to determine Bayesian membership probabilities that includes Gaia-2MASS color-magnitude diagrams. We identify 32 new F0-M3-type bona fide members of the 10-200 Myr-old Sco-Cen, Carina, Tucana-Horologium, Columba and Octans associations and the AB Doradus, $\beta$ Pictoris and Carina-Near moving groups. These new bona fide members have measurements of their full kinematics and literature data consistent with a young age. We also confirm the membership of 66 previously known candidate members using their Gaia-Tycho trigonometric distances or new literature radial velocities, and identify 219 additional new candidate members, most of which do not yet have a radial velocity measurement. This work is the first step towards a completeness-corrected survey of young association members based on Gaia-DR2 in the near future.

==> bsigma_tgas_gj_sequences_1.txt <==
#Ages: < 20 Myr         
#Included groups: < 20 Myr         
#Columns: G-J,M_G,M_G_err_neg,M_G_err_pos
-0.10000000 , 0.10000000 , 0.59571874 , 0.59571874
-0.064141415 , 0.26136364 , 0.62377558 , 0.62377558
-0.028282829 , 0.42272727 , 0.65183242 , 0.65183242
0.0075757575 , 0.58409091 , 0.67988926 , 0.67988926
0.043434344 , 0.74545454 , 0.70794610 , 0.70794610
0.079292930 , 0.90681818 , 0.73600294 , 0.73600294
0.11515152 , 1.0684887 , 0.75871742 , 0.73157155
0.15101010 , 1.2305785 , 0.77413069 , 0.68273957
0.18686869 , 1.3926684 , 0.78954395 , 0.63390760
0.22272728 , 1.5547583 , 0.80495722 , 0.58507563
0.25858586 , 1.7168481 , 0.82037048 , 0.53624365
0.29444445 , 1.8789380 , 0.83578375 , 0.48741168
0.33030303 , 1.9837953 , 0.80744353 , 0.48157573
0.36616162 , 2.0781600 , 0.77108183 , 0.48362239
0.40202021 , 2.1725247 , 0.73472014 , 0.48566905
0.43787879 , 2.2668894 , 0.69835844 , 0.48771570
0.47373738 , 2.3612541 , 0.66199675 , 0.48976236
0.50959597 , 2.4500710 , 0.64063047 , 0.49384515
0.54545455 , 2.5237043 , 0.66030428 , 0.50350049
0.58131314 , 2.5973376 , 0.67997810 , 0.51315583
0.61717172 , 2.6709709 , 0.69965191 , 0.52281117
0.65303031 , 2.7446043 , 0.71932572 , 0.53246651
0.68888890 , 2.8182376 , 0.73899954 , 0.54212185
0.72474748 , 2.9387540 , 0.72583328 , 0.53164496
0.76060607 , 3.0803201 , 0.69792249 , 0.51212911
0.79646466 , 3.2218861 , 0.67001170 , 0.49261326
0.83232324 , 3.3634521 , 0.64210091 , 0.47309741
0.86818183 , 3.5050181 , 0.61419012 , 0.45358156
0.90404042 , 3.6423780 , 0.58771145 , 0.43678468
0.93989900 , 3.7466145 , 0.57251062 , 0.44139970
0.97575759 , 3.8508511 , 0.55730980 , 0.44601473
1.0116162 , 3.9550876 , 0.54210898 , 0.45062976
1.0474748 , 4.0593241 , 0.52690816 , 0.45524478
1.0833333 , 4.1635607 , 0.51170734 , 0.45985981
1.1191919 , 4.2777836 , 0.48706388 , 0.45561989
1.1550505 , 4.4006790 , 0.45422023 , 0.44369015
1.1909091 , 4.5235744 , 0.42137658 , 0.43176041
1.2267677 , 4.6464698 , 0.38853293 , 0.41983067
1.2626263 , 4.7693652 , 0.35568928 , 0.40790094
1.2984849 , 4.8922605 , 0.32284563 , 0.39597120
1.3343435 , 4.9434847 , 0.31491993 , 0.39109515
1.3702020 , 4.9915468 , 0.30809355 , 0.38653029
1.4060606 , 5.0396090 , 0.30126718 , 0.38196544
1.4419192 , 5.0876711 , 0.29444081 , 0.37740058
1.4777778 , 5.1357333 , 0.28761443 , 0.37283572
1.5136364 , 5.1897583 , 0.28034584 , 0.36322062
1.5494950 , 5.2535006 , 0.27235658 , 0.34537547
1.5853536 , 5.3172428 , 0.26436733 , 0.32753032
1.6212121 , 5.3809851 , 0.25637807 , 0.30968517
1.6570707 , 5.4447274 , 0.24838881 , 0.29184002
1.6929293 , 5.5084696 , 0.24039956 , 0.27399487
1.7287879 , 5.5757603 , 0.23323588 , 0.26726227
1.7646465 , 5.6439225 , 0.22627497 , 0.26325907
1.8005051 , 5.7120847 , 0.21931407 , 0.25925587
1.8363637 , 5.7802470 , 0.21235316 , 0.25525267
1.8722222 , 5.8484092 , 0.20539225 , 0.25124947
1.9080808 , 5.9215313 , 0.20000000 , 0.24686327
1.9439394 , 6.0117031 , 0.20000000 , 0.24116051
1.9797980 , 6.1018749 , 0.20000000 , 0.23545775
2.0156566 , 6.1920468 , 0.20000000 , 0.22975499
2.0515152 , 6.2822186 , 0.20000000 , 0.22405223
2.0873738 , 6.3723904 , 0.20000000 , 0.21834947
2.1232324 , 6.4622569 , 0.20490929 , 0.21677356
2.1590909 , 6.5519574 , 0.21248668 , 0.21744051
2.1949495 , 6.6416579 , 0.22006406 , 0.21810746
2.2308081 , 6.7313585 , 0.22764145 , 0.21877441
2.2666667 , 6.8210590 , 0.23521883 , 0.21944136
2.3025253 , 6.9114264 , 0.24323170 , 0.22082273
2.3383839 , 7.0105968 , 0.25699295 , 0.23163452
2.3742425 , 7.1097672 , 0.27075419 , 0.24244631
2.4101010 , 7.2089376 , 0.28451544 , 0.25325810
2.4459596 , 7.3081080 , 0.29827668 , 0.26406989
2.4818182 , 7.4072784 , 0.31203793 , 0.27488168
2.5176768 , 7.5020425 , 0.31981491 , 0.28867984
2.5535354 , 7.5922744 , 0.32143663 , 0.30554968
2.5893940 , 7.6825063 , 0.32305836 , 0.32241953
2.6252526 , 7.7727383 , 0.32468009 , 0.33928938
2.6611111 , 7.8629702 , 0.32630181 , 0.35615923
2.6969697 , 7.9532021 , 0.32792354 , 0.37302907
2.7328283 , 8.0771597 , 0.34998204 , 0.38789034
2.7686869 , 8.2042304 , 0.37392701 , 0.40256621
2.8045455 , 8.3313011 , 0.39787198 , 0.41724207
2.8404041 , 8.4583718 , 0.42181695 , 0.43191793
2.8762627 , 8.5854425 , 0.44576192 , 0.44659379
2.9121212 , 8.7072025 , 0.46366348 , 0.46224339
2.9479798 , 8.8185625 , 0.46973001 , 0.47979989
2.9838384 , 8.9299225 , 0.47579655 , 0.49735640
3.0196970 , 9.0412825 , 0.48186309 , 0.51491290
3.0555556 , 9.1526425 , 0.48792962 , 0.53246940
3.0914142 , 9.2640025 , 0.49399616 , 0.55002590
3.1272728 , 9.3661245 , 0.49227107 , 0.59059441
3.1631314 , 9.4653384 , 0.48809307 , 0.63840744
3.1989899 , 9.5645522 , 0.48391506 , 0.68622048
3.2348485 , 9.6637660 , 0.47973706 , 0.73403351
3.2707071 , 9.7629798 , 0.47555905 , 0.78184655
3.3065657 , 9.8509069 , 0.48760936 , 0.80052186
3.3424243 , 9.8884775 , 0.57206299 , 0.68919797
3.3782829 , 9.9260482 , 0.65651662 , 0.57787408
3.4141415 , 9.9636188 , 0.74097025 , 0.46655019
3.4500000 , 10.001189 , 0.82542388 , 0.35522630


==> bsigma_tgas_gj_sequences_2.txt <==
#Ages: 20-100 Myr       
#Included groups: 20-100 Myr       
#Columns: G-J,M_G,M_G_err_neg,M_G_err_pos
-0.10000000 , 0.70771537 , 0.41715574 , 0.30000001
-0.064141415 , 0.88607834 , 0.41715574 , 0.30000001
-0.028282829 , 1.0644413 , 0.41715574 , 0.30000001
0.0075757575 , 1.2428043 , 0.41715574 , 0.30000001
0.043434344 , 1.4169645 , 0.42417651 , 0.30000001
0.079292930 , 1.5871523 , 0.43783337 , 0.30000001
0.11515152 , 1.7573401 , 0.45149022 , 0.30000001
0.15101010 , 1.9275280 , 0.46514708 , 0.30000001
0.18686869 , 2.0737824 , 0.46501384 , 0.30000001
0.22272728 , 2.1716609 , 0.43700691 , 0.30000001
0.25858586 , 2.2695393 , 0.40899999 , 0.30000001
0.29444445 , 2.3674177 , 0.38099306 , 0.30000001
0.33030303 , 2.4645935 , 0.35712798 , 0.30000001
0.36616162 , 2.5577206 , 0.35712798 , 0.30000001
0.40202021 , 2.6508478 , 0.35712798 , 0.30000001
0.43787879 , 2.7439750 , 0.35712798 , 0.30000001
0.47373738 , 2.8371022 , 0.35712798 , 0.30000001
0.50959597 , 2.9369350 , 0.34397327 , 0.31061566
0.54545455 , 3.0370125 , 0.33033845 , 0.32161875
0.58131314 , 3.1370901 , 0.31670363 , 0.33262183
0.61717172 , 3.2371676 , 0.30306881 , 0.34362492
0.65303031 , 3.3595494 , 0.30630816 , 0.34602702
0.68888890 , 3.4881602 , 0.31426015 , 0.34602702
0.72474748 , 3.6167711 , 0.32221213 , 0.34602702
0.76060607 , 3.7453820 , 0.33016412 , 0.34602702
0.79646466 , 3.8812179 , 0.33895417 , 0.34602702
0.83232324 , 4.0218989 , 0.34830623 , 0.34602702
0.86818183 , 4.1625799 , 0.35765829 , 0.34602702
0.90404042 , 4.3032609 , 0.36701034 , 0.34602702
0.93989900 , 4.4342311 , 0.37790624 , 0.34145532
0.97575759 , 4.5515404 , 0.39097401 , 0.33045224
1.0116162 , 4.6688496 , 0.40404177 , 0.31944915
1.0474748 , 4.7861588 , 0.41710953 , 0.30844606
1.0833333 , 4.8962793 , 0.42529245 , 0.30000001
1.1191919 , 4.9826548 , 0.41734046 , 0.30000001
1.1550505 , 5.0690302 , 0.40938848 , 0.30000001
1.1909091 , 5.1554057 , 0.40143649 , 0.30000001
1.2267677 , 5.2410650 , 0.39341549 , 0.30000001
1.2626263 , 5.3129136 , 0.38406343 , 0.30000001
1.2984849 , 5.3847622 , 0.37471138 , 0.30000001
1.3343435 , 5.4566108 , 0.36535932 , 0.30000001
1.3702020 , 5.5284594 , 0.35600726 , 0.30000001
1.4060606 , 5.6087904 , 0.34718338 , 0.30000001
1.4419192 , 5.6904317 , 0.33844109 , 0.30000001
1.4777778 , 5.7720730 , 0.32969880 , 0.30000001
1.5136364 , 5.8537143 , 0.32095650 , 0.30000001
1.5494950 , 5.9583634 , 0.31963056 , 0.30000001
1.5853536 , 6.0736864 , 0.32174522 , 0.30000001
1.6212121 , 6.1890094 , 0.32385988 , 0.30000001
1.6570707 , 6.3043323 , 0.32597454 , 0.30000001
1.6929293 , 6.4124535 , 0.32703187 , 0.30000001
1.7287879 , 6.5133728 , 0.32703187 , 0.30000001
1.7646465 , 6.6142921 , 0.32703187 , 0.30000001
1.8005051 , 6.7152114 , 0.32703187 , 0.30000001
1.8363637 , 6.8185617 , 0.33179697 , 0.30000001
1.8722222 , 6.9271522 , 0.34683360 , 0.30000001
1.9080808 , 7.0357426 , 0.36187023 , 0.30000001
1.9439394 , 7.1443331 , 0.37690686 , 0.30000001
1.9797980 , 7.2493322 , 0.38964864 , 0.30000001
2.0156566 , 7.3310822 , 0.38753398 , 0.30000001
2.0515152 , 7.4128321 , 0.38541932 , 0.30000001
2.0873738 , 7.4945821 , 0.38330466 , 0.30000001
2.1232324 , 7.5763320 , 0.38119000 , 0.30000001
2.1590909 , 7.6375732 , 0.38108575 , 0.30083931
2.1949495 , 7.6977508 , 0.38108575 , 0.30172213
2.2308081 , 7.7579285 , 0.38108575 , 0.30260495
2.2666667 , 7.8181062 , 0.38108575 , 0.30348777
2.3025253 , 7.9069432 , 0.38556353 , 0.30369294
2.3383839 , 8.0044570 , 0.39139698 , 0.30369294
2.3742425 , 8.1019708 , 0.39723043 , 0.30369294
2.4101010 , 8.1994846 , 0.40306388 , 0.30369294
2.4459596 , 8.3015369 , 0.41794171 , 0.30369294
2.4818182 , 8.4068154 , 0.43924872 , 0.30369294
2.5176768 , 8.5120939 , 0.46055574 , 0.30369294
2.5535354 , 8.6173724 , 0.48186275 , 0.30369294
2.5893940 , 8.7104629 , 0.49805940 , 0.30885167
2.6252526 , 8.7853783 , 0.50663525 , 0.32170332
2.6611111 , 8.8602937 , 0.51521111 , 0.33455497
2.6969697 , 8.9352090 , 0.52378696 , 0.34740663
2.7328283 , 9.0089352 , 0.53007436 , 0.35859002
2.7686869 , 9.0784033 , 0.52816755 , 0.36379989
2.8045455 , 9.1478715 , 0.52626073 , 0.36900976
2.8404041 , 9.2173396 , 0.52435391 , 0.37421962
2.8762627 , 9.2860786 , 0.52269080 , 0.37924606
2.9121212 , 9.3348381 , 0.52770587 , 0.37924606
2.9479798 , 9.3835977 , 0.53272094 , 0.37924606
2.9838384 , 9.4323572 , 0.53773601 , 0.37924606
3.0196970 , 9.4811168 , 0.54275107 , 0.37924606
3.0555556 , 9.5541590 , 0.54739984 , 0.36754278
3.0914142 , 9.6314157 , 0.55198503 , 0.35380830
3.1272728 , 9.7086724 , 0.55657022 , 0.34007383
3.1631314 , 9.7859291 , 0.56115541 , 0.32633936
3.1989899 , 9.8658483 , 0.54707790 , 0.31830794
3.2348485 , 9.9470847 , 0.52376714 , 0.31309807
3.2707071 , 10.028321 , 0.50045637 , 0.30788821
3.3065657 , 10.109558 , 0.47714560 , 0.30267834
3.3424243 , 10.199069 , 0.44597649 , 0.30000001
3.3782829 , 10.297335 , 0.40649336 , 0.30000001
3.4141415 , 10.395601 , 0.36701023 , 0.30000001
3.4500000 , 10.493867 , 0.32752711 , 0.30000001


==> bsigma_tgas_gj_sequences_3.txt <==
#Ages: 100-800 Myr      
#Included groups: 100-800 Myr      
#Columns: G-J,M_G,M_G_err_neg,M_G_err_pos
-0.10000000 , 0.18523327 , 0.24901578 , 0.20000000
-0.064141415 , 0.33475356 , 0.28416850 , 0.20000000
-0.028282829 , 0.48427385 , 0.29803154 , 0.20000000
0.0075757575 , 0.63379414 , 0.29803154 , 0.20000000
0.043434344 , 0.78331443 , 0.29803154 , 0.20000000
0.079292930 , 0.93283472 , 0.29803154 , 0.21368584
0.11515152 , 1.0823550 , 0.29803154 , 0.23043918
0.15101010 , 1.2317232 , 0.29732401 , 0.24694452
0.18686869 , 1.3758428 , 0.27220701 , 0.25489369
0.22272728 , 1.5199623 , 0.24709001 , 0.26284285
0.25858586 , 1.6632698 , 0.22964139 , 0.26888870
0.29444445 , 1.8039976 , 0.23655116 , 0.26888870
0.33030303 , 1.9447254 , 0.24346092 , 0.26888870
0.36616162 , 2.0811535 , 0.25692712 , 0.26133789
0.40202021 , 2.2123414 , 0.27838396 , 0.24458454
0.43787879 , 2.3435293 , 0.29984081 , 0.22783120
0.47373738 , 2.4748660 , 0.30212598 , 0.21690597
0.50959597 , 2.6062787 , 0.29462137 , 0.20895681
0.54545455 , 2.7376914 , 0.28711676 , 0.20100764
0.58131314 , 2.8625680 , 0.28538812 , 0.20064224
0.61717172 , 2.9864958 , 0.28449792 , 0.20137770
0.65303031 , 3.1128230 , 0.28254774 , 0.20324408
0.68888890 , 3.2651434 , 0.26911457 , 0.21736202
0.72474748 , 3.4174638 , 0.25568140 , 0.23147995
0.76060607 , 3.5708641 , 0.24803283 , 0.24405107
0.79646466 , 3.7268354 , 0.25415710 , 0.25293928
0.83232324 , 3.8828067 , 0.26028137 , 0.26182749
0.86818183 , 4.0509791 , 0.26764234 , 0.26583610
0.90404042 , 4.2310137 , 0.27620564 , 0.26510063
0.93989900 , 4.4110482 , 0.28476894 , 0.26436517
0.97575759 , 4.5833591 , 0.28398217 , 0.25401694
1.0116162 , 4.7526412 , 0.27952869 , 0.23989900
1.0474748 , 4.9219232 , 0.27507522 , 0.22578107
1.0833333 , 5.0554888 , 0.26671575 , 0.22603893
1.1191919 , 5.1863485 , 0.25806036 , 0.22738587
1.1550505 , 5.3115205 , 0.24857012 , 0.22854309
1.1909091 , 5.4019970 , 0.23398725 , 0.22854309
1.2267677 , 5.4924736 , 0.21940439 , 0.22854309
1.2626263 , 5.5885347 , 0.21172756 , 0.22854309
1.2984849 , 5.6948713 , 0.21675783 , 0.22854309
1.3343435 , 5.8012080 , 0.22178810 , 0.22854309
1.3702020 , 5.9198750 , 0.22398441 , 0.22277681
1.4060606 , 6.0480982 , 0.22398441 , 0.21254166
1.4419192 , 6.1763214 , 0.22398441 , 0.20230651
1.4777778 , 6.2976729 , 0.22398441 , 0.20000000
1.5136364 , 6.4170253 , 0.22398441 , 0.20000000
1.5494950 , 6.5363777 , 0.22398441 , 0.20000000
1.5853536 , 6.6451405 , 0.21550507 , 0.20000000
1.6212121 , 6.7537520 , 0.20690460 , 0.20000000
1.6570707 , 6.8606924 , 0.20000000 , 0.20000000
1.6929293 , 6.9608293 , 0.20000000 , 0.20000000
1.7287879 , 7.0609661 , 0.20000000 , 0.20000000
1.7646465 , 7.1665571 , 0.20000000 , 0.20000000
1.8005051 , 7.2800473 , 0.20000000 , 0.20000000
1.8363637 , 7.3935375 , 0.20000000 , 0.20000000
1.8722222 , 7.5050748 , 0.20000000 , 0.20032191
1.9080808 , 7.6154138 , 0.20000000 , 0.20084134
1.9439394 , 7.7257528 , 0.20000000 , 0.20136078
1.9797980 , 7.8358815 , 0.20000000 , 0.20144857
2.0156566 , 7.9459674 , 0.20000000 , 0.20144857
2.0515152 , 8.0547573 , 0.20031275 , 0.20144857
2.0873738 , 8.1341712 , 0.20771446 , 0.20144857
2.1232324 , 8.2135850 , 0.21511617 , 0.20144857
2.1590909 , 8.3052516 , 0.22117529 , 0.20131688
2.1949495 , 8.4329955 , 0.22328126 , 0.20079745
2.2308081 , 8.5607394 , 0.22538723 , 0.20027801
2.2666667 , 8.6774998 , 0.23100590 , 0.20000000
2.3025253 , 8.7816123 , 0.24066949 , 0.20000000
2.3383839 , 8.8857249 , 0.25033309 , 0.20000000
2.3742425 , 8.9971883 , 0.24845957 , 0.20222631
2.4101010 , 9.1121740 , 0.24105787 , 0.20551938
2.4459596 , 9.2271597 , 0.23365616 , 0.20881245
2.4818182 , 9.2952129 , 0.23734671 , 0.20918350
2.5176768 , 9.3573064 , 0.24244580 , 0.20918350
2.5535354 , 9.4231036 , 0.24741091 , 0.20918350
2.5893940 , 9.5227635 , 0.25115108 , 0.20918350
2.6252526 , 9.6224233 , 0.25489126 , 0.20918350
2.6611111 , 9.7198929 , 0.26093357 , 0.20816312
2.6969697 , 9.8124845 , 0.27210337 , 0.20487004
2.7328283 , 9.9050760 , 0.28327318 , 0.20157697
2.7686869 , 10.021283 , 0.39237530 , 0.22854135
2.8045455 , 10.159191 , 0.59146925 , 0.28330986
2.8404041 , 10.297098 , 0.79056321 , 0.33807838
2.8762627 , 10.411671 , 0.84384187 , 0.35273474
2.9121212 , 10.517719 , 0.84384187 , 0.35273474
2.9479798 , 10.623766 , 0.84384187 , 0.35273474
2.9838384 , 10.729813 , 0.84384187 , 0.35273474
3.0196970 , 10.835860 , 0.84384187 , 0.35273474
3.0555556 , 10.941908 , 0.84384187 , 0.35273474
3.0914142 , 11.047955 , 0.84384187 , 0.35273474
3.1272728 , 11.154002 , 0.84384187 , 0.35273474
3.1631314 , 11.260049 , 0.84384187 , 0.35273474
3.1989899 , 11.366097 , 0.84384187 , 0.35273474
3.2348485 , 11.472144 , 0.84384187 , 0.35273474
3.2707071 , 11.578191 , 0.84384187 , 0.35273474
3.3065657 , 11.684238 , 0.84384187 , 0.35273474
3.3424243 , 11.790286 , 0.84384187 , 0.35273474
3.3782829 , 11.896333 , 0.84384187 , 0.35273474
3.4141415 , 12.002380 , 0.84384187 , 0.35273474
3.4500000 , 12.108428 , 0.84384187 , 0.35273474


==> bsigma_tgas_gj_sequences_4.txt <==
#Ages: Field (> 800 Myr)
#Included groups: Field (> 800 Myr)
#Columns: G-J,M_G,M_G_err_neg,M_G_err_pos
-0.10000000 , 0.14761151 , 0.95023380 , 0.71566944
-0.064141415 , 0.34703226 , 0.87396202 , 0.68809944
-0.028282829 , 0.53780688 , 0.81213166 , 0.65540644
0.0075757575 , 0.70186921 , 0.79875788 , 0.63133959
0.043434344 , 0.85862435 , 0.79395036 , 0.59897774
0.079292930 , 1.0085155 , 0.79464648 , 0.56159170
0.11515152 , 1.1400119 , 0.81021341 , 0.55095539
0.15101010 , 1.2633250 , 0.81634670 , 0.53546434
0.18686869 , 1.3787796 , 0.81270049 , 0.52262717
0.22272728 , 1.4846129 , 0.79650714 , 0.51886975
0.25858586 , 1.5775835 , 0.79048449 , 0.50974787
0.29444445 , 1.6611984 , 0.78394957 , 0.50808777
0.33030303 , 1.7393277 , 0.77628106 , 0.51235896
0.36616162 , 1.8271214 , 0.76792020 , 0.51274640
0.40202021 , 1.9176402 , 0.75555585 , 0.51443777
0.43787879 , 2.0129639 , 0.74687269 , 0.51298623
0.47373738 , 2.1152706 , 0.74709460 , 0.50516573
0.50959597 , 2.2174886 , 0.73744683 , 0.49640932
0.54545455 , 2.3304733 , 0.73118632 , 0.48391972
0.58131314 , 2.4544025 , 0.72620504 , 0.46988647
0.61717172 , 2.5915932 , 0.71400287 , 0.46166599
0.65303031 , 2.7383715 , 0.70308479 , 0.45933772
0.68888890 , 2.8872353 , 0.69360703 , 0.46210362
0.72474748 , 3.0351624 , 0.68584032 , 0.47032456
0.76060607 , 3.1812212 , 0.68903692 , 0.49124075
0.79646466 , 3.3291962 , 0.70004298 , 0.51207412
0.83232324 , 3.4789795 , 0.71695824 , 0.53288461
0.86818183 , 3.6307673 , 0.73669621 , 0.55405764
0.90404042 , 3.7797211 , 0.75688847 , 0.57434090
0.93989900 , 3.9260261 , 0.78024269 , 0.59514798
0.97575759 , 4.0700257 , 0.80810733 , 0.61659657
1.0116162 , 4.2364854 , 0.84580734 , 0.62000891
1.0474748 , 4.4394927 , 0.86151158 , 0.58961529
1.0833333 , 4.6699144 , 0.85210769 , 0.53230130
1.1191919 , 4.9189986 , 0.80303591 , 0.45256394
1.1550505 , 5.1457369 , 0.74821570 , 0.37913562
1.1909091 , 5.3427235 , 0.70463976 , 0.32419450
1.2267677 , 5.5059675 , 0.67863496 , 0.29202983
1.2626263 , 5.6335235 , 0.69270508 , 0.28152632
1.2984849 , 5.7579371 , 0.69574502 , 0.27009936
1.3343435 , 5.8786471 , 0.69368584 , 0.25936805
1.3702020 , 5.9935454 , 0.69364860 , 0.25199167
1.4060606 , 6.1088720 , 0.69435902 , 0.24081991
1.4419192 , 6.2205616 , 0.69810248 , 0.23252970
1.4777778 , 6.3281369 , 0.70391779 , 0.22786065
1.5136364 , 6.4360809 , 0.69551282 , 0.22008656
1.5494950 , 6.5413206 , 0.69782377 , 0.21499832
1.5853536 , 6.6449912 , 0.70574390 , 0.21224337
1.6212121 , 6.7478867 , 0.71523539 , 0.21216688
1.6570707 , 6.8463969 , 0.70347501 , 0.21004437
1.6929293 , 6.9406833 , 0.69356554 , 0.21078448
1.7287879 , 7.0322926 , 0.68498725 , 0.21357446
1.7646465 , 7.1326119 , 0.65075670 , 0.20743722
1.8005051 , 7.2223917 , 0.65974210 , 0.21177354
1.8363637 , 7.3134551 , 0.67422660 , 0.21922157
1.8722222 , 7.4165077 , 0.66274955 , 0.22421241
1.9080808 , 7.5040408 , 0.68975080 , 0.24278362
1.9439394 , 7.5896386 , 0.67417035 , 0.26353798
1.9797980 , 7.6749939 , 0.63138536 , 0.28511168
2.0156566 , 7.7624367 , 0.67742897 , 0.30595889
2.0515152 , 7.8764736 , 0.65017829 , 0.30831823
2.0873738 , 8.0021655 , 0.66495352 , 0.30878613
2.1232324 , 8.1321917 , 0.80851190 , 0.31802893
2.1590909 , 8.2656392 , 0.85193094 , 0.28531621
2.1949495 , 8.3835834 , 0.89177229 , 0.28852874
2.2308081 , 8.4907124 , 0.91666817 , 0.32087144
2.2666667 , 8.6065846 , 0.85757484 , 0.34672623
2.3025253 , 8.7149152 , 0.84384187 , 0.35273474
2.3383839 , 8.8209624 , 0.84384187 , 0.35273474
2.3742425 , 8.9270097 , 0.84384187 , 0.35273474
2.4101010 , 9.0330569 , 0.84384187 , 0.35273474
2.4459596 , 9.1391042 , 0.84384187 , 0.35273474
2.4818182 , 9.2451515 , 0.84384187 , 0.35273474
2.5176768 , 9.3511987 , 0.84384187 , 0.35273474
2.5535354 , 9.4572460 , 0.84384187 , 0.35273474
2.5893940 , 9.5632933 , 0.84384187 , 0.35273474
2.6252526 , 9.6693405 , 0.84384187 , 0.35273474
2.6611111 , 9.7753878 , 0.84384187 , 0.35273474
2.6969697 , 9.8814350 , 0.84384187 , 0.35273474
2.7328283 , 9.9874823 , 0.84384187 , 0.35273474
2.7686869 , 10.093530 , 0.84384187 , 0.35273474
2.8045455 , 10.199577 , 0.84384187 , 0.35273474
2.8404041 , 10.305624 , 0.84384187 , 0.35273474
2.8762627 , 10.411671 , 0.84384187 , 0.35273474
2.9121212 , 10.517719 , 0.84384187 , 0.35273474
2.9479798 , 10.623766 , 0.84384187 , 0.35273474
2.9838384 , 10.729813 , 0.84384187 , 0.35273474
3.0196970 , 10.835860 , 0.84384187 , 0.35273474
3.0555556 , 10.941908 , 0.84384187 , 0.35273474
3.0914142 , 11.047955 , 0.84384187 , 0.35273474
3.1272728 , 11.154002 , 0.84384187 , 0.35273474
3.1631314 , 11.260049 , 0.84384187 , 0.35273474
3.1989899 , 11.366097 , 0.84384187 , 0.35273474
3.2348485 , 11.472144 , 0.84384187 , 0.35273474
3.2707071 , 11.578191 , 0.84384187 , 0.35273474
3.3065657 , 11.684238 , 0.84384187 , 0.35273474
3.3424243 , 11.790286 , 0.84384187 , 0.35273474
3.3782829 , 11.896333 , 0.84384187 , 0.35273474
3.4141415 , 12.002380 , 0.84384187 , 0.35273474
3.4500000 , 12.108428 , 0.84384187 , 0.35273474


==> electronic_table_4.txt <==
%This file contains the "data" part of a latex table that includes the Gaia G-band magnitude and the 2MASS J-band magnitude in addition to the columns displayed in the article version of Table 4. The columns of this electronic table are therefore:
%Name (all SIMBAD resolvable)
%Young association (see PDF for description of acronyms)
%Spectral Type
%Right ascension (hour sexagesimal)
%Declination (degrees sexagesimal)
%Proper motion in R.A. direction (PMRA=mu_ra * cos(Decl)) in mas/yr
%Error bar on PMRA (mas/yr)
%Proper motion in R.A. direction (PMDEC=mu_dec) in mas/yr
%Error bar on PMDEC (mas/yr)
%Trigonometric distance from Gaia-TGAS (pc)
%Error bar on distance (pc)
%Heliocentric radial velocity (km/s)
%Error bar on radial velocity (km/s)
%ROSAT X-ray Hardness ratio 1 HR1 (no units)
%Galex NUV magnitude (mag)
%Error bar on Galex NUV magnitude (mag)
%Gaia DR1 G-band magnitude (mag) **not in PDF article version**
%Error on Gaia DR1 G-band magnitude (mag) **not in PDF article version**
%2MASS J-band magnitude (mag) **not in PDF article version**
%Error on 2MASS J-band magnitude (mag) **not in PDF article version**
%N-sigma significance of infrared excess (from McDonald et al. 2017) (no units)
%Known young associations as previously reported in the literature
%Signs of youth (see PDF version for description of keywords)
%References for respectively (1) spectral type, (2) radial velocity, (3) lithium detection and (4) known membership or candidacy in a young association.
%If possible, the \sideheads should be made into a new column (e.g., with a code such as NBFM: New bona fide members, NYCM: New Young Candidate Members, NCM: New Candidate Members with no known signs of youth, RCCM: ReClassified Candidate Members, CCM: Confirmed Candidate Members, KBFM: Known Bona Fide Members, KCM: Known Candidate Members, RJCM: ReJected Candidate Members). Each sidehead applies to all rows below it.
\sidehead{\textbf{New Bona Fide Members}}
CD--26~1643 & ABDMG & F9V & 04:21:33.518 & --25:43:10.14 & $42.74$ & $0.31$ & $-55.46$ & $0.33$ & $54.84$ & $0.85$ & $23 \pm 2$ & $-0.15$ & $13.099 \pm 0.004$ & $8.095$ & $0.002$ & $7.19$ & $0.02$ & $0.0$ & $\cdots$ & X & 1,2,--,--\\
HD~61518 & ABDMG & F5V & 07:37:02.743 & --52:21:56.94 & $-31.93$ & $0.05$ & $6.13$ & $0.06$ & $60.95$ & $0.84$ & $31 \pm 1$ & $-0.23$ & $\cdots$ & $7.736$ & $0.001$ & $6.97$ & $0.02$ & $2.7$ & $\cdots$ & E & 3,4,--,--\\
HD~147512 & ABDMG & G8/K0V & 16:22:32.642 & --04:14:59.94 & $-78.92$ & $0.05$ & $-176.73$ & $0.03$ & $27.03$ & $0.24$ & $-19.9 \pm 0.7$ & $\cdots$ & $13.358 \pm 0.004$ & $7.107$ & $0.000$ & $6.06$ & $0.01$ & $1.5$ & $\cdots$ & E & 5,5,5,--\\
HD~221239 & ABDMG & K2.5V & 23:30:13.963 & +31:42:19.02 & $191.28$ & $0.06$ & $-130.31$ & $0.05$ & $25.11$ & $0.16$ & $-18 \pm 4$ & $-1.00$ & $15.41 \pm 0.01$ & $7.998$ & $0.000$ & $6.66$ & $0.02$ & $0.0$ & $\cdots$ & UV & 6,4,--,--\\
TYC~8098--597--1 & BPMG & K3V & 05:33:36.170 & --51:03:56.07 & $3.37$ & $0.07$ & $24.52$ & $0.09$ & $45.17$ & $0.55$ & $21.0 \pm 0.5$ & $0.16$ & $\cdots$ & $9.007$ & $0.002$ & $7.01$ & $0.01$ & $0.8$ & $\cdots$ & X & --,7,--,--\\
HD~207043 & BPMG & G5V & 21:47:55.459 & --52:55:51.63 & $103.31$ & $0.05$ & $-88.75$ & $0.04$ & $33.25$ & $0.29$ & $0.129 \pm 0.006$ & $\cdots$ & $13.326 \pm 0.004$ & $7.378$ & $0.000$ & $6.41$ & $0.01$ & $3.8$ & $\cdots$ & E & 8,7,--,--\\
HD~37402 & CAR & F6V & 05:34:26.199 & --60:06:14.59 & $25.76$ & $0.04$ & $32.20$ & $0.05$ & $68.2$ & $3.0$ & $23.7 \pm 0.5$ & $-0.17$ & $12.987 \pm 0.005$ & $8.224$ & $0.001$ & $7.41$ & $0.01$ & $3.0$ & $\cdots$ & Li,E & 9,4,10,--\\
S1$^{*}$~329 & CARN & K7V(ke) & 08:41:32.326 & --68:25:37.77 & $-113.29$ & $0.09$ & $164.47$ & $0.09$ & $30.45$ & $0.49$ & $10 \pm 2$ & $0.47$ & $18.77 \pm 0.08$ & $10.289$ & $0.002$ & $8.23$ & $0.02$ & $1.4$ & $\cdots$ & X,UV & 11,12,13,--\\
L~106--104 & CARN & M3 & 22:46:45.574 & --63:18:06.00 & $198.01$ & $0.14$ & $-113.86$ & $0.14$ & $26.00$ & $0.23$ & $-4 \pm 4$ & $\cdots$ & $\cdots$ & $10.455$ & $0.001$ & $8.29$ & $0.01$ & $2.2$ & $\cdots$ & E,Ca & 14,7,--,--\\
HD~29329 & COL & F7V & 04:46:00.903 & +76:36:37.73 & $75.59$ & $0.02$ & $-135.35$ & $0.03$ & $32.75$ & $0.34$ & $-9.8 \pm 0.8$ & $-0.01$ & $\cdots$ & $6.321$ & $0.001$ & $5.53$ & $0.03$ & $2.6$ & $\cdots$ & X,E & --,7,--,--\\
TYC~8881--551--1 & COL & K0IV/V & 04:59:05.759 & --63:25:29.48 & $28.72$ & $0.19$ & $27.57$ & $0.24$ & $86.8$ & $1.6$ & $18.3 \pm 0.3$ & $-0.22$ & $16.24 \pm 0.02$ & $10.113$ & $0.001$ & $8.35$ & $0.01$ & $1.0$ & $\cdots$ & UV,Lm & 5,5,5,--\\
AI~Lep & COL & G2V & 05:40:20.752 & --19:40:11.11 & $20.02$ & $0.49$ & $-12.05$ & $0.60$ & $72.4$ & $1.6$ & $24.8 \pm 0.5$ & $0.00$ & $\cdots$ & $8.891$ & $0.003$ & $7.84$ & $0.02$ & $1.4$ & $\cdots$ & X,Li,Is & 11,7,--,--\\
TYC~8649--1758--1 & LCC & (K2) & 13:09:52.078 & --54:19:44.29 & $-28.9$ & $2.9$ & $-17.0$ & $1.5$ & $126.9$ & $9.2$ & $8 \pm 3$ & $\cdots$ & $\cdots$ & $11.004$ & $0.004$ & $9.48$ & $0.02$ & $2.8$ & $\cdots$ & E,Ca,Is & --,7,--,--\\
TYC~8653--1049--1 & LCC & (G8) & 13:13:38.585 & --55:29:56.96 & $-33.44$ & $0.87$ & $-18.85$ & $0.66$ & $117.6$ & $3.2$ & $11 \pm 1$ & $\cdots$ & $\cdots$ & $10.733$ & $0.002$ & $9.46$ & $0.02$ & $2.0$ & $\cdots$ & E,Ca,Is & --,7,--,--\\
TYC~7053--832--1 & OCT & (G6) & 05:09:00.130 & --36:27:39.84 & $-7.12$ & $0.49$ & $18.36$ & $0.75$ & $122.8$ & $3.9$ & $12 \pm 4$ & $\cdots$ & $16.84 \pm 0.03$ & $10.999$ & $0.004$ & $9.83$ & $0.03$ & $2.6$ & $\cdots$ & UV,E,Ca & --,7,--,--\\
HD~35212 & OCT & F5V & 05:20:16.641 & --51:59:58.59 & $-8.36$ & $0.57$ & $21.95$ & $0.90$ & $129.9$ & $4.4$ & $11 \pm 1$ & $-0.27$ & $\cdots$ & $9.322$ & $0.001$ & $8.54$ & $0.02$ & $1.5$ & $\cdots$ & E & 8,12,--,--\\
HD~275012 & OCT & G5 & 05:37:20.481 & --48:35:10.89 & $-10.91$ & $0.61$ & $20.60$ & $0.93$ & $134.3$ & $4.2$ & $9 \pm 2$ & $-0.01$ & $\cdots$ & $11.034$ & $0.002$ & $9.88$ & $0.03$ & $2.1$ & $\cdots$ & X,E,Ca & 15,16,--,--\\
CD--35~2433 & OCT & (G2) & 05:38:49.303 & --35:29:31.61 & $-12.07$ & $0.77$ & $18.61$ & $0.93$ & $114.2$ & $3.0$ & $13 \pm 2$ & $-0.02$ & $\cdots$ & $9.919$ & $0.002$ & $9.01$ & $0.02$ & $1.6$ & $\cdots$ & X,E & --,7,--,--\\
HD~42122 & OCT & F7/G0V & 06:04:42.334 & --62:07:35.28 & $-11.16$ & $0.84$ & $19.38$ & $0.65$ & $153.3$ & $6.3$ & $7 \pm 1$ & $\cdots$ & $14.213 \pm 0.006$ & $9.508$ & $0.001$ & $8.68$ & $0.01$ & $1.9$ & $\cdots$ & E,Is & --,7,--,--\\
TYC~8534--1810--1 & OCT & (G7) & 06:13:35.475 & --53:23:32.68 & $-15.87$ & $0.74$ & $19.69$ & $0.96$ & $129.5$ & $5.0$ & $9 \pm 2$ & $0.11$ & $\cdots$ & $11.102$ & $0.003$ & $9.89$ & $0.02$ & $3.1$ & $\cdots$ & X,E,Ca,Is & 10,10,10,--\\
TYC~8895--112--1 & OCT & (G4) & 06:34:59.827 & --60:00:08.64 & $-13.4$ & $1.1$ & $16.87$ & $0.95$ & $153.3$ & $6.3$ & $9 \pm 2$ & $-0.32$ & $\cdots$ & $10.901$ & $0.003$ & $9.89$ & $0.02$ & $1.7$ & $\cdots$ & E,Ca & --,7,--,--\\
TYC~9178--1390--1 & OCT & (K1) & 06:55:31.649 & --68:54:15.03 & $-19.2$ & $1.5$ & $16.9$ & $1.5$ & $125.9$ & $8.2$ & $5 \pm 1$ & $\cdots$ & $\cdots$ & $11.352$ & $0.002$ & $9.96$ & $0.02$ & $1.6$ & $\cdots$ & E,Is & --,7,--,--\\
HD~10863 & THA & F0IV & 01:46:01.167 & --27:20:56.47 & $96.59$ & $0.02$ & $-45.09$ & $0.02$ & $45.11$ & $0.96$ & $5 \pm 5$ & $\cdots$ & $11.800 \pm 0.002$ & $6.274$ & $0.001$ & $5.72$ & $0.01$ & $1.3$ & $\cdots$ & Is,Lm & 17,18,--,--\\
CD--31~11053 & UCL & K3Ve & 14:17:20.064 & --32:30:47.33 & $-33.6$ & $1.3$ & $-29.66$ & $0.41$ & $85.3$ & $3.9$ & $5 \pm 1$ & $0.68$ & $\cdots$ & $10.285$ & $0.002$ & $8.48$ & $0.02$ & $1.9$ & $\cdots$ & X,Li,E,Is & 10,10,10,--\\
TYC~7295--853--1 & UCL & (G7) & 14:32:04.282 & --30:03:33.44 & $-24.03$ & $0.78$ & $-24.53$ & $0.34$ & $137.3$ & $4.5$ & $4 \pm 2$ & $\cdots$ & $\cdots$ & $10.419$ & $0.005$ & $9.19$ & $0.02$ & $1.7$ & $\cdots$ & E,Ca,Is & 10,10,10,--\\
TYC~7296--1194--1 & UCL & (K0) & 14:39:00.943 & --30:42:02.03 & $-26.30$ & $0.76$ & $-26.67$ & $0.32$ & $110.7$ & $3.1$ & $0 \pm 2$ & $\cdots$ & $\cdots$ & $10.454$ & $0.002$ & $9.12$ & $0.01$ & $1.3$ & $\cdots$ & Ca,Is & 10,10,10,--\\
TYC~7353--768--1 & UCL & G8V & 16:37:43.358 & --33:56:53.46 & $-8.8$ & $1.7$ & $-23.5$ & $1.3$ & $155.8$ & $5.5$ & $1 \pm 1$ & $1.00$ & $\cdots$ & $10.518$ & $0.003$ & $9.37$ & $0.02$ & $2.0$ & $\cdots$ & X,Li,E,Is & 10,10,10,--\\
HD~321958 & UCL & G9V & 16:46:40.279 & --38:08:51.06 & $-11.8$ & $3.2$ & $-21.7$ & $2.5$ & $169.2$ & $7.1$ & $1 \pm 1$ & $0.51$ & $\cdots$ & $10.621$ & $0.005$ & $9.45$ & $0.02$ & $1.8$ & $\cdots$ & X,Li,E,Is & 19,6,--,--\\
TYC~8332--2024--1 & UCL & K5Ve & 17:04:23.446 & --48:15:09.95 & $-12.2$ & $4.2$ & $-32.0$ & $3.9$ & $145$ & $13$ & $1.2 \pm 0.7$ & $0.03$ & $\cdots$ & $10.565$ & $0.002$ & $8.83$ & $0.02$ & $1.4$ & $\cdots$ & X,Li & 10,10,10,--\\
V991~Sco & UCL & G6/8 & 17:06:29.102 & --37:49:27.35 & $-7.6$ & $1.1$ & $-30.59$ & $0.84$ & $130.0$ & $4.2$ & $-2.9 \pm 0.7$ & $-0.05$ & $\cdots$ & $9.485$ & $0.006$ & $8.35$ & $0.02$ & $1.5$ & $\cdots$ & X,E,Is & 10,10,10,--\\
CD--23~13197 & UCL & K0IV(e) & 17:12:08.726 & --23:09:49.50 & $-14.2$ & $3.8$ & $-29.6$ & $2.7$ & $116.9$ & $3.6$ & $-6 \pm 1$ & $0.52$ & $\cdots$ & $10.152$ & $0.003$ & $8.84$ & $0.02$ & $2.1$ & $\cdots$ & X,Li,E,Is,Lm & 10,10,10,--\\
HD~317637 & UCL & K2V & 17:27:25.531 & --33:16:49.36 & $-7.5$ & $2.7$ & $-31.0$ & $2.1$ & $123.6$ & $3.7$ & $-1 \pm 2$ & $0.03$ & $\cdots$ & $10.512$ & $0.002$ & $9.15$ & $0.02$ & $2.1$ & $\cdots$ & X,Li,E,Is & 10,10,10,--\\
BD--18~4557 & UCL & K2IV(e) & 17:32:23.849 & --18:50:26.51 & $-10.6$ & $1.8$ & $-32.9$ & $1.5$ & $98.7$ & $2.4$ & $-7 \pm 1$ & $0.18$ & $\cdots$ & $10.061$ & $0.003$ & $8.60$ & $0.01$ & $1.7$ & $\cdots$ & X,Li,E,Is,Lm & 15,20,--,--\\
CD--43~11887 & UCL & G9V & 17:38:06.079 & --44:03:32.10 & $-7.9$ & $2.4$ & $-33.5$ & $2.6$ & $122$ & $12$ & $0 \pm 1$ & $0.13$ & $\cdots$ & $9.924$ & $0.005$ & $8.63$ & $0.01$ & $2.1$ & $\cdots$ & X,Li,E,Is & 21,16,--,--\\
CD--25~11942 & USCO & K0IV & 17:06:01.190 & --25:20:30.86 & $-4.2$ & $1.0$ & $-29.8$ & $1.3$ & $117.9$ & $7.9$ & $-4.4 \pm 0.2$ & $0.01$ & $\cdots$ & $9.456$ & $0.002$ & $8.10$ & $0.01$ & $1.2$ & $\cdots$ & X,Li,Is,Lm & 22,12,--,--\\
\sidehead{\textbf{New Young Candidate Members}}
HD~236717 & ABDMG & K0IV/V & 01:24:27.324 & +57:51:04.71 & $112.66$ & $0.50$ & $-96.16$ & $0.48$ & $38.50$ & $0.35$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.320$ & $0.001$ & $7.19$ & $0.01$ & $\cdots$ & $\cdots$ & Lm & 23,--,--,--\\
BD+49~646 & ABDMG & K0 & 02:22:34.008 & +50:33:35.42 & $75.56$ & $0.90$ & $-99.52$ & $0.34$ & $51.90$ & $0.61$ & $\cdots$ & $-0.12$ & $\cdots$ & $9.265$ & $0.002$ & $8.02$ & $0.01$ & $\cdots$ & $\cdots$ & X & 24,--,--,--\\
V1274~Tau & ABDMG & K5 & 03:45:58.004 & +27:33:33.54 & $43.3$ & $1.2$ & $-118.85$ & $0.47$ & $54.81$ & $0.83$ & $\cdots$ & $-0.50$ & $18.01 \pm 0.04$ & $10.278$ & $0.002$ & $8.62$ & $0.01$ & $\cdots$ & $\cdots$ & UV & --,--,--,--\\
BD--13~835 & ABDMG & (K2) & 04:12:45.395 & --13:07:57.59 & $40.48$ & $0.94$ & $-109.75$ & $0.60$ & $38.61$ & $0.36$ & $\cdots$ & $\cdots$ & $17.92 \pm 0.05$ & $9.508$ & $0.001$ & $8.00$ & $0.01$ & $0.0$ & $\cdots$ & UV & 25,--,--,--\\
HD~28982 & ABDMG & G6V & 04:33:06.262 & --24:00:48.74 & $38.88$ & $0.54$ & $-57.88$ & $0.54$ & $51.6$ & $1.6$ & $\cdots$ & $-0.55$ & $14.821 \pm 0.008$ & $8.863$ & $0.001$ & $7.70$ & $0.01$ & $0.0$ & $\cdots$ & UV & 15,--,--,--\\
WOH~S~216 & ABDMG & M0.5 & 05:16:53.816 & --68:21:07.85 & $14.4$ & $1.5$ & $58.6$ & $1.5$ & $45.22$ & $0.93$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.042$ & $0.001$ & $8.98$ & $0.02$ & $2.3$ & $\cdots$ & E & --,--,--,--\\
BD+73~300 & ABDMG & K4V & 05:51:49.748 & +73:51:07.10 & $21.14$ & $0.61$ & $-187.31$ & $0.89$ & $31.79$ & $0.23$ & $\cdots$ & $\cdots$ & $17.24 \pm 0.02$ & $8.972$ & $0.000$ & $7.47$ & $0.01$ & $\cdots$ & $\cdots$ & UV & 14,--,--,--\\
TYC~3385--23--1 & ABDMG & (G8) & 06:39:30.438 & +48:52:04.45 & $-12.19$ & $0.67$ & $-131.36$ & $0.85$ & $54.0$ & $2.8$ & $\cdots$ & $\cdots$ & $16.15 \pm 0.01$ & $9.371$ & $0.001$ & $8.12$ & $0.02$ & $\cdots$ & $\cdots$ & UV & --,--,--,--\\
TYC~1216--1411--1 & BPMG & (K2) & 02:35:54.309 & +15:14:54.00 & $60.5$ & $1.1$ & $-52.60$ & $0.62$ & $49.4$ & $1.0$ & $\cdots$ & $\cdots$ & $17.40 \pm 0.03$ & $9.149$ & $0.001$ & $7.62$ & $0.02$ & $0.0$ & $\cdots$ & UV & 26,--,--,--\\
BD+25~430 & BPMG & G0 & 02:38:36.283 & +26:14:18.00 & $48.75$ & $0.90$ & $-47.07$ & $0.51$ & $61.8$ & $1.1$ & $\cdots$ & $\cdots$ & $14.826 \pm 0.008$ & $9.034$ & $0.001$ & $7.90$ & $0.01$ & $0.6$ & $\cdots$ & UV & 14,--,--,--\\
TYC~7909--2501--1 & BPMG & (K4) & 18:28:32.107 & --41:29:09.28 & $12.6$ & $4.2$ & $-58.8$ & $4.8$ & $61.2$ & $3.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.726$ & $0.001$ & $8.94$ & $0.01$ & $1.7$ & $\cdots$ & E & 14,--,--,--\\
HD~195266 & BPMG & K5/M0V & 20:32:09.005 & --47:42:08.57 & $100.15$ & $0.31$ & $-135.96$ & $0.22$ & $31.20$ & $0.25$ & $\cdots$ & $\cdots$ & $18.67 \pm 0.04$ & $9.950$ & $0.000$ & $7.48$ & $0.03$ & $\cdots$ & $\cdots$ & UV & 14,--,--,--\\
TYC~8602--718--1 & CAR & (K0) & 09:53:47.527 & --54:53:53.88 & $-33.9$ & $1.4$ & $9.94$ & $0.71$ & $83.9$ & $2.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.490$ & $0.001$ & $9.14$ & $0.03$ & $3.4$ & $\cdots$ & E & 27,--,--,--\\
HD~19819 & CARN & K5Vk: & 03:08:22.853 & --60:10:19.20 & $208.85$ & $0.07$ & $131.94$ & $0.08$ & $21.98$ & $0.14$ & $\cdots$ & $\cdots$ & $17.68 \pm 0.05$ & $8.706$ & $0.001$ & $7.04$ & $0.02$ & $1.5$ & $\cdots$ & E & 14,--,--,--\\
2M0520--3110 & CARN & K2V & 05:20:04.689 & --31:10:00.51 & $59.37$ & $0.06$ & $95.86$ & $0.07$ & $33.43$ & $0.32$ & $\cdots$ & $\cdots$ & $16.60 \pm 0.03$ & $8.809$ & $0.000$ & $7.42$ & $0.01$ & $0.8$ & $\cdots$ & UV & 28,--,--,--\\
CPD--35~525 & COL & (G6) & 04:41:15.776 & --35:13:58.17 & $34.45$ & $0.67$ & $0.9$ & $1.1$ & $76.3$ & $1.3$ & $\cdots$ & $\cdots$ & $16.22 \pm 0.02$ & $9.789$ & $0.001$ & $8.64$ & $0.01$ & $2.8$ & $\cdots$ & E & 14,--,--,--\\
HD~30984 & COL & F5V & 04:51:03.863 & --27:31:11.13 & $32.25$ & $0.04$ & $-3.90$ & $0.05$ & $84.7$ & $2.2$ & $\cdots$ & $0.08$ & $13.069 \pm 0.004$ & $8.429$ & $0.002$ & $7.62$ & $0.01$ & $3.6$ & $\cdots$ & X,E & --,--,--,--\\
HD~277665 & COL & K0 & 05:12:23.065 & +41:19:37.30 & $52.2$ & $1.9$ & $-129.2$ & $1.8$ & $39.48$ & $0.35$ & $\cdots$ & $-0.04$ & $\cdots$ & $9.141$ & $0.001$ & $7.78$ & $0.02$ & $\cdots$ & $\cdots$ & X & 14,--,--,--\\
HD~38700 & COL & G0V & 05:46:42.439 & --21:49:36.69 & $18.43$ & $0.06$ & $-9.25$ & $0.06$ & $73.4$ & $1.8$ & $\cdots$ & $-0.23$ & $\cdots$ & $8.432$ & $0.001$ & $7.52$ & $0.02$ & $1.7$ & $\cdots$ & E & 14,--,--,--\\
2M0640--0331 & COL & G8 & 06:40:22.361 & --03:31:59.63 & $1.34$ & $0.83$ & $-35.57$ & $0.73$ & $61.13$ & $0.87$ & $\cdots$ & $-0.03$ & $\cdots$ & $8.746$ & $0.004$ & $7.44$ & $0.01$ & $1.9$ & $\cdots$ & X,Li,E & 27,--,--,--\\
TYC~4271--37--2 & COL & K5Ve & 22:06:36.746 & +63:45:16.91 & $80.1$ & $1.3$ & $28.5$ & $1.1$ & $41.99$ & $0.74$ & $\cdots$ & $-0.06$ & $\cdots$ & $10.067$ & $0.002$ & $7.85$ & $0.07$ & $0.0$ & $\cdots$ & X & 14,--,--,--\\
HD~108735 & EPSC & A6IV & 12:30:17.556 & --72:59:07.02 & $-39.56$ & $0.04$ & $-10.83$ & $0.04$ & $103.2$ & $2.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.024$ & $0.000$ & $6.55$ & $0.01$ & $2.5$ & $\cdots$ & E,Lm & --,--,--,--\\
2M1238--6404 & LCC & (K4) & 12:38:23.710 & --64:04:50.47 & $-36.87$ & $0.75$ & $-14.54$ & $0.76$ & $110.8$ & $4.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.114$ & $0.004$ & $9.31$ & $0.02$ & $1.7$ & $\cdots$ & E & 29,--,--,--\\
TYC~8659--111--1 & LCC & (K4) & 12:41:15.170 & --58:23:31.36 & $-29.4$ & $1.3$ & $-13.25$ & $0.76$ & $126.3$ & $7.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.421$ & $0.003$ & $9.53$ & $0.02$ & $2.1$ & $\cdots$ & E & 27,--,--,--\\
HD~111875 & LCC & G3/5III/IV & 12:53:23.076 & --65:40:28.14 & $-34.15$ & $0.56$ & $-12.99$ & $0.71$ & $110.3$ & $3.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.903$ & $0.003$ & $7.68$ & $0.01$ & $\cdots$ & $\cdots$ & Lm & 19,--,--,--\\
TYC~8997--601--1 & LCC & (K3) & 12:53:33.782 & --64:07:21.66 & $-35.0$ & $1.2$ & $-15.60$ & $0.67$ & $104.7$ & $3.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.848$ & $0.003$ & $9.20$ & $0.03$ & $2.2$ & $\cdots$ & E & 26,--,--,--\\
TYC~8660--441--1 & LCC & (K3) & 13:03:50.868 & --58:20:54.51 & $-32.4$ & $1.1$ & $-16.8$ & $1.0$ & $124.2$ & $8.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.254$ & $0.003$ & $9.60$ & $0.02$ & $1.7$ & $\cdots$ & E & 14,30,--,--\\
TYC~8674--2473--1 & LCC & (K2) & 13:32:18.708 & --59:59:08.35 & $-32.29$ & $0.60$ & $-19.83$ & $0.75$ & $113.4$ & $3.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.590$ & $0.003$ & $9.09$ & $0.01$ & $2.7$ & $\cdots$ & E & --,--,--,--\\
CPD--43~395 & OCT & (G4) & 03:50:29.486 & --43:37:05.86 & $6.06$ & $0.49$ & $26.3$ & $1.9$ & $111.6$ & $5.2$ & $\cdots$ & $-0.16$ & $15.78 \pm 0.02$ & $10.247$ & $0.005$ & $9.21$ & $0.02$ & $2.8$ & $\cdots$ & UV,E & 19,--,--,--\\
HD~33512 & OCT & F5/6V & 05:09:02.438 & --36:27:52.13 & $-7.69$ & $0.63$ & $19.32$ & $0.64$ & $125.0$ & $3.5$ & $\cdots$ & $0.07$ & $13.555 \pm 0.006$ & $9.175$ & $0.001$ & $8.47$ & $0.01$ & $1.9$ & $\cdots$ & X,E & 14,--,--,--\\
HD~35289 & OCT & F3V & 05:21:26.132 & --45:20:27.88 & $-9.70$ & $0.05$ & $25.76$ & $0.05$ & $100.0$ & $2.5$ & $\cdots$ & $0.20$ & $\cdots$ & $8.274$ & $0.001$ & $7.59$ & $0.01$ & $1.4$ & $\cdots$ & X & 31,--,--,--\\
TYC~9170--2192--1 & OCT & K0 & 05:35:38.219 & --71:30:02.76 & $-12.6$ & $2.3$ & $23.8$ & $4.4$ & $148$ & $18$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.528$ & $0.001$ & $10.34$ & $0.02$ & $1.6$ & $\cdots$ & E & 32,--,--,--\\
CD--33~2814 & OCT & (F6) & 06:13:55.974 & --33:26:09.81 & $-13.63$ & $0.65$ & $13.58$ & $0.68$ & $147.2$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.171$ & $0.002$ & $9.37$ & $0.02$ & $2.1$ & $\cdots$ & E & 14,--,--,--\\
TYC~8534--1243--1 & OCT & (G8) & 06:15:56.376 & --54:18:19.84 & $-13.9$ & $1.4$ & $17.1$ & $1.4$ & $151.9$ & $8.5$ & $\cdots$ & $-0.08$ & $\cdots$ & $11.593$ & $0.019$ & $10.32$ & $0.02$ & $2.4$ & $\cdots$ & X,E & 8,--,--,--\\
CD--28~2901 & OCT & F8 & 06:19:11.910 & --28:41:45.69 & $-12.90$ & $0.95$ & $11.21$ & $0.81$ & $155.0$ & $6.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.222$ & $0.001$ & $9.37$ & $0.02$ & $2.3$ & $\cdots$ & E & 33,--,--,--\\
TYC~6510--2246--1 & OCT & (G6) & 06:21:18.183 & --25:16:22.08 & $-12.79$ & $0.78$ & $6.37$ & $0.77$ & $150.2$ & $6.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.354$ & $0.004$ & $10.22$ & $0.02$ & $1.6$ & $\cdots$ & E & --,--,--,--\\
TYC~8538--1564--1 & OCT & (G6) & 06:24:50.364 & --55:43:56.10 & $-12.9$ & $1.1$ & $17.21$ & $0.74$ & $163.0$ & $7.2$ & $\cdots$ & $\cdots$ & $18.41 \pm 0.07$ & $11.776$ & $0.000$ & $10.59$ & $0.02$ & $2.1$ & $\cdots$ & E & --,--,--,--\\
TYC~7074--1187--1 & OCT & (G2) & 06:27:18.229 & --31:15:06.07 & $-16.35$ & $0.62$ & $12.57$ & $0.67$ & $132.5$ & $3.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.410$ & $0.001$ & $9.49$ & $0.02$ & $1.8$ & $\cdots$ & E & 26,--,--,--\\
HD~46603 & OCT & A1IV/V & 06:32:58.458 & --30:51:47.09 & $-13.48$ & $0.06$ & $10.57$ & $0.05$ & $168.9$ & $6.8$ & $\cdots$ & $\cdots$ & $11.922 \pm 0.003$ & $8.691$ & $0.001$ & $8.38$ & $0.03$ & $1.6$ & $\cdots$ & E,Lm & --,--,--,--\\
CD--28~3128 & OCT & F5 & 06:33:32.643 & --28:36:09.78 & $-14.14$ & $0.67$ & $9.48$ & $0.59$ & $170.7$ & $7.5$ & $\cdots$ & $\cdots$ & $13.588 \pm 0.004$ & $9.600$ & $0.001$ & $8.90$ & $0.03$ & $1.5$ & $\cdots$ & E & --,--,--,--\\
CD--37~2904 & OCT & G0 & 06:33:40.386 & --37:24:56.27 & $-21.91$ & $0.68$ & $15.17$ & $0.61$ & $108.7$ & $2.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.241$ & $0.001$ & $8.35$ & $0.01$ & $1.5$ & $\cdots$ & E & --,--,--,--\\
TYC~7074--1129--1 & OCT & (G7) & 06:34:24.148 & --31:23:00.27 & $-14.97$ & $0.62$ & $8.90$ & $0.63$ & $145.1$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.452$ & $0.002$ & $10.25$ & $0.03$ & $2.8$ & $\cdots$ & E & 19,--,--,--\\
TYC~7074--1427--1 & OCT & (G4) & 06:35:51.931 & --31:12:45.71 & $-17.5$ & $1.7$ & $11.1$ & $1.5$ & $158.6$ & $8.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.934$ & $0.004$ & $9.92$ & $0.02$ & $1.8$ & $\cdots$ & E & 26,--,--,--\\
CD--32~3255 & OCT & (F5) & 06:39:58.988 & --32:52:29.37 & $-19.67$ & $0.63$ & $12.40$ & $0.76$ & $132.8$ & $8.9$ & $\cdots$ & $-0.58$ & $\cdots$ & $9.117$ & $0.001$ & $8.39$ & $0.01$ & $1.7$ & $\cdots$ & E & 34,--,--,--\\
TYC~7631--1464--1 & OCT & (K0) & 06:42:32.321 & --40:31:05.13 & $-16.34$ & $0.93$ & $13.09$ & $0.91$ & $166.8$ & $7.8$ & $\cdots$ & $-0.02$ & $\cdots$ & $11.842$ & $0.003$ & $10.50$ & $0.02$ & $1.4$ & $\cdots$ & X & --,--,--,--\\
HD~49096 & OCT & A9V & 06:44:02.786 & --50:31:34.03 & $-13.12$ & $0.59$ & $14.45$ & $0.60$ & $159.3$ & $6.7$ & $\cdots$ & $0.66$ & $\cdots$ & $8.660$ & $0.001$ & $8.22$ & $0.02$ & $1.3$ & $\cdots$ & X & --,--,--,--\\
HD~49155 & OCT & F3V & 06:45:20.784 & --38:46:26.34 & $-14.91$ & $0.73$ & $12.41$ & $0.75$ & $165.6$ & $6.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.278$ & $0.001$ & $8.66$ & $0.03$ & $1.6$ & $\cdots$ & E & --,--,--,--\\
HD~49756 & OCT & F3V & 06:47:38.494 & --46:33:27.30 & $-12.0$ & $1.0$ & $13.19$ & $0.74$ & $172.3$ & $8.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.669$ & $0.004$ & $8.97$ & $0.02$ & $1.5$ & $\cdots$ & E & --,--,--,--\\
HD~49964 & OCT & A7IV & 06:47:56.470 & --53:10:41.43 & $-14.30$ & $0.73$ & $14.44$ & $0.71$ & $156.2$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.770$ & $0.001$ & $8.38$ & $0.02$ & $2.1$ & $\cdots$ & E,Lm & 8,--,--,--\\
TYC~5962--379--1 & OCT & (G7) & 06:50:03.773 & --22:29:47.83 & $-16.57$ & $0.66$ & $7.62$ & $0.54$ & $164.1$ & $6.7$ & $\cdots$ & $0.16$ & $\cdots$ & $11.711$ & $0.003$ & $10.50$ & $0.02$ & $2.2$ & $\cdots$ & X,E & 19,--,--,--\\
HD~50653 & OCT & A2V & 06:52:24.379 & --38:37:03.26 & $-15.18$ & $0.06$ & $11.31$ & $0.06$ & $170.1$ & $7.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.301$ & $0.002$ & $8.02$ & $0.02$ & $1.8$ & $\cdots$ & E & 8,--,--,--\\
TYC~7632--1686--1 & OCT & (G6) & 06:53:28.601 & --39:45:42.70 & $-14.95$ & $0.82$ & $8.85$ & $0.79$ & $149.5$ & $6.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.697$ & $0.002$ & $10.52$ & $0.02$ & $2.0$ & $\cdots$ & E & 11,--,--,--\\
TYC~7628--69--1 & OCT & (G7) & 06:56:48.970 & --39:20:18.63 & $-13.9$ & $1.7$ & $10.60$ & $0.81$ & $172$ & $14$ & $\cdots$ & $0.00$ & $\cdots$ & $11.527$ & $0.002$ & $10.29$ & $0.03$ & $\cdots$ & $\cdots$ & X & 14,--,--,--\\
CD--40~2836 & OCT & (G2) & 07:00:44.227 & --40:30:07.69 & $-15.6$ & $1.0$ & $11.12$ & $0.51$ & $169.8$ & $8.8$ & $\cdots$ & $-0.06$ & $\cdots$ & $10.165$ & $0.002$ & $9.24$ & $0.02$ & $1.9$ & $\cdots$ & X,E & 19,--,--,--\\
HD~54154 & OCT & F3/5V & 07:00:57.190 & --72:33:37.95 & $-20.33$ & $0.08$ & $20.09$ & $0.08$ & $113.9$ & $2.8$ & $\cdots$ & $\cdots$ & $12.062 \pm 0.002$ & $7.857$ & $0.001$ & $7.20$ & $0.01$ & $2.5$ & $\cdots$ & E & --,--,--,--\\
TYC~8537--2148--1 & OCT & (G0) & 07:02:02.563 & --53:27:10.44 & $-14.4$ & $1.1$ & $12.40$ & $0.59$ & $178.0$ & $8.7$ & $\cdots$ & $-0.30$ & $16.54 \pm 0.03$ & $10.923$ & $0.002$ & $10.07$ & $0.02$ & $1.8$ & $\cdots$ & E & --,--,--,--\\
TYC~7629--1509--1 & OCT & (F5) & 07:05:03.602 & --38:27:37.79 & $-14.53$ & $0.78$ & $7.36$ & $0.56$ & $190.4$ & $8.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.295$ & $0.001$ & $9.57$ & $0.02$ & $1.6$ & $\cdots$ & E & --,--,--,--\\
HD~54504 & OCT & F3V & 07:06:55.219 & --45:03:04.33 & $-17.12$ & $0.07$ & $10.68$ & $0.09$ & $145.0$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.549$ & $0.001$ & $7.90$ & $0.01$ & $2.2$ & $\cdots$ & E & 11,--,--,--\\
HD~57723 & OCT & F2V & 07:15:41.426 & --72:44:28.74 & $-18.98$ & $0.06$ & $14.96$ & $0.06$ & $142.1$ & $5.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.334$ & $0.002$ & $7.71$ & $0.02$ & $2.6$ & $\cdots$ & E & --,--,--,--\\
HD~56735 & OCT & F3V & 07:16:01.397 & --46:52:00.62 & $-21.0$ & $1.0$ & $11.14$ & $0.68$ & $158.4$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.918$ & $0.001$ & $8.34$ & $0.02$ & $1.6$ & $\cdots$ & E & --,--,--,--\\
HD~141824 & OCT & F0V & 16:03:41.918 & --81:32:18.19 & $-0.86$ & $0.10$ & $-18.91$ & $0.09$ & $158.2$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.249$ & $0.001$ & $8.60$ & $0.01$ & $2.1$ & $\cdots$ & E & 8,--,--,--\\
HD~161382 & OCT & F0IV & 17:52:20.141 & --72:46:48.32 & $5.80$ & $0.46$ & $-13.43$ & $0.58$ & $197$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.482$ & $0.001$ & $8.91$ & $0.02$ & $1.3$ & $\cdots$ & Lm & 11,--,--,--\\
HD~160581 & OCT & F3/5V & 17:56:44.278 & --82:04:08.89 & $8.57$ & $0.09$ & $-19.13$ & $0.10$ & $140.4$ & $4.3$ & $\cdots$ & $0.04$ & $\cdots$ & $8.692$ & $0.001$ & $7.96$ & $0.03$ & $1.2$ & $\cdots$ & X & 8,--,--,--\\
TYC~9063--458--1 & OCT & (G3) & 18:04:43.990 & --65:09:15.75 & $9.53$ & $0.56$ & $-13.47$ & $0.97$ & $192$ & $10$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.127$ & $0.003$ & $10.18$ & $0.02$ & $1.6$ & $\cdots$ & E & --,--,--,--\\
HD~163837 & OCT & A9V & 18:13:30.103 & --81:39:58.09 & $12.03$ & $0.44$ & $-19.40$ & $0.54$ & $132.4$ & $4.9$ & $\cdots$ & $0.08$ & $\cdots$ & $8.501$ & $0.001$ & $7.89$ & $0.01$ & $1.8$ & $\cdots$ & X,E & 11,--,--,--\\
HD~76162 & PL8 & A3V & 08:51:51.989 & --57:17:36.88 & $-12.43$ & $0.34$ & $16.83$ & $0.36$ & $128.4$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.945$ & $0.001$ & $7.58$ & $0.01$ & $2.6$ & $\cdots$ & E & 26,--,--,--\\
CD--60~2373 & PL8 & F5 & 08:51:54.670 & --60:42:06.12 & $-13.60$ & $0.06$ & $16.95$ & $0.06$ & $133.1$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.261$ & $0.001$ & $8.52$ & $0.01$ & $3.0$ & $\cdots$ & E & --,--,--,--\\
TYC~8581--1172--1 & PL8 & (K3) & 08:53:02.614 & --59:18:47.99 & $-13.0$ & $1.1$ & $17.3$ & $1.5$ & $114.1$ & $6.6$ & $\cdots$ & $0.45$ & $\cdots$ & $10.961$ & $0.004$ & $9.35$ & $0.03$ & $0.0$ & $\cdots$ & X & 11,--,--,--\\
HD~76413 & PL8 & A3V & 08:53:27.007 & --56:31:09.82 & $-15.25$ & $0.35$ & $15.44$ & $0.38$ & $130.2$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.488$ & $0.000$ & $7.21$ & $0.01$ & $2.5$ & $\cdots$ & E & --,--,--,--\\
TYC~8173--504--1 & PL8 & (K2) & 09:00:26.638 & --50:21:20.11 & $-14.9$ & $1.4$ & $11.19$ & $0.62$ & $122.0$ & $4.5$ & $\cdots$ & $0.36$ & $\cdots$ & $11.420$ & $0.002$ & $9.94$ & $0.02$ & $2.7$ & $\cdots$ & X,E & --,--,--,--\\
TYC~8586--850--1 & PL8 & (G2) & 09:04:51.379 & --54:42:59.45 & $-14.3$ & $1.2$ & $11.57$ & $0.71$ & $138.2$ & $6.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.952$ & $0.002$ & $9.05$ & $0.02$ & $2.3$ & $\cdots$ & E & 14,--,--,--\\
HD~302118 & PL8 & G0 & 09:06:52.406 & --58:45:23.45 & $-13.56$ & $0.74$ & $15.24$ & $0.63$ & $137.8$ & $5.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.150$ & $0.001$ & $8.49$ & $0.02$ & $1.7$ & $\cdots$ & E & --,--,--,--\\
TYC~8595--2309--1 & PL8 & (G2) & 09:08:16.570 & --59:35:08.73 & $-15.27$ & $0.79$ & $14.02$ & $0.50$ & $127.4$ & $4.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.937$ & $0.001$ & $9.03$ & $0.01$ & $1.9$ & $\cdots$ & E & --,--,--,--\\
TYC~8588--1331--1 & PL8 & (K1) & 09:20:45.444 & --55:59:39.27 & $-18.4$ & $1.2$ & $11.39$ & $0.60$ & $148.0$ & $7.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.557$ & $0.001$ & $10.12$ & $0.03$ & $2.1$ & $\cdots$ & E & 33,--,--,--\\
TYC~663--631--1 & TAU & (G8) & 03:43:29.007 & +14:45:30.85 & $6.4$ & $1.8$ & $-7.93$ & $0.56$ & $155$ & $15$ & $\cdots$ & $1.00$ & $15.78 \pm 0.01$ & $10.255$ & $0.001$ & $8.98$ & $0.02$ & $2.1$ & $\cdots$ & X,UV,E & --,--,--,--\\
HD~23586 & TAU & F0 & 03:46:55.584 & +18:17:02.18 & $7.14$ & $0.09$ & $-9.22$ & $0.06$ & $134.2$ & $4.9$ & $\cdots$ & $\cdots$ & $12.985 \pm 0.005$ & $8.788$ & $0.003$ & $7.95$ & $0.01$ & $3.5$ & $\cdots$ & UV,E & 11,--,--,--\\
HD~285373 & TAU & F8 & 04:03:22.370 & +17:16:26.88 & $4.8$ & $1.2$ & $-13.05$ & $0.38$ & $122.2$ & $5.9$ & $\cdots$ & $0.73$ & $\cdots$ & $9.542$ & $0.003$ & $8.65$ & $0.01$ & $1.7$ & $\cdots$ & X,E & --,--,--,--\\
HD~285392 & TAU & K5 & 04:04:54.265 & +16:39:25.32 & $10.3$ & $2.8$ & $-8.38$ & $0.53$ & $184$ & $24$ & $\cdots$ & $\cdots$ & $19.28 \pm 0.07$ & $10.755$ & $0.003$ & $9.17$ & $0.02$ & $1.4$ & $\cdots$ & UV & --,--,--,--\\
HD~285370 & TAU & G0 & 04:05:19.706 & +17:40:19.78 & $9.4$ & $1.3$ & $-18.88$ & $0.88$ & $99.6$ & $4.7$ & $\cdots$ & $\cdots$ & $15.17 \pm 0.01$ & $9.260$ & $0.002$ & $8.14$ & $0.02$ & $1.1$ & $\cdots$ & UV & 11,--,--,--\\
HD~25737 & TAU & F5 & 04:05:47.178 & +21:12:22.65 & $5.56$ & $0.61$ & $-14.35$ & $0.52$ & $121$ & $14$ & $\cdots$ & $0.67$ & $\cdots$ & $8.611$ & $0.001$ & $7.82$ & $0.02$ & $2.1$ & $\cdots$ & X,E & --,--,--,--\\
HD~281602 & TAU & A5 & 04:07:05.148 & +29:26:25.72 & $5.63$ & $0.85$ & $-14.49$ & $0.33$ & $201.8$ & $9.6$ & $\cdots$ & $\cdots$ & $15.52 \pm 0.01$ & $9.571$ & $0.001$ & $7.93$ & $0.02$ & $1.0$ & $\cdots$ & UV & --,--,--,--\\
HD~26128A & TAU & A8IV & 04:08:53.515 & +23:05:54.63 & $11.75$ & $0.08$ & $-20.99$ & $0.05$ & $111.4$ & $3.6$ & $\cdots$ & $\cdots$ & $13.055 \pm 0.004$ & $7.506$ & $0.001$ & $6.78$ & $0.02$ & $3.5$ & $\cdots$ & E,Lm & --,--,--,--\\
HD~284208 & TAU & G0 & 04:12:05.736 & +21:04:10.66 & $2.4$ & $1.2$ & $-13.46$ & $0.65$ & $120.5$ & $3.6$ & $\cdots$ & $1.00$ & $\cdots$ & $9.753$ & $0.001$ & $8.85$ & $0.02$ & $1.4$ & $\cdots$ & X & 19,--,--,--\\
HD~283560 & TAU & G0 & 04:16:20.415 & +24:01:10.02 & $2.7$ & $2.7$ & $-12.2$ & $3.5$ & $161$ & $22$ & $\cdots$ & $\cdots$ & $16.09 \pm 0.01$ & $10.416$ & $0.002$ & $9.17$ & $0.01$ & $1.3$ & $\cdots$ & UV & 35,--,--,--\\
HD~284329 & TAU & A2 & 04:20:48.062 & +21:15:04.22 & $3.8$ & $1.2$ & $-6.58$ & $0.75$ & $181.6$ & $8.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.058$ & $0.003$ & $8.80$ & $0.04$ & $1.5$ & $\cdots$ & E & 8,--,--,--\\
HD~27900 & TAU & F5 & 04:24:57.692 & +20:03:23.71 & $0.33$ & $0.67$ & $-13.14$ & $0.53$ & $143.4$ & $6.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.824$ & $0.001$ & $8.10$ & $0.02$ & $1.5$ & $\cdots$ & E & --,--,--,--\\
HD~286781 & TAU & G5 & 04:27:57.084 & +14:10:42.19 & $2.3$ & $2.0$ & $-14.6$ & $1.4$ & $134$ & $15$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.676$ & $0.003$ & $9.44$ & $0.02$ & $1.9$ & $\cdots$ & E & --,--,--,--\\
HD~28944 & TAU & F5 & 04:34:28.284 & +23:06:33.04 & $0.5$ & $1.1$ & $-15.74$ & $0.95$ & $123.0$ & $3.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.137$ & $0.002$ & $8.39$ & $0.02$ & $1.6$ & $\cdots$ & E & --,--,--,--\\
HD~284612 & TAU & F5 & 04:38:52.150 & +20:46:50.42 & $5.79$ & $0.16$ & $-15.37$ & $0.09$ & $148.7$ & $5.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.686$ & $0.001$ & $8.84$ & $0.02$ & $1.9$ & $\cdots$ & E & --,--,--,--\\
HD~284659 & TAU & A2 & 04:42:12.192 & +22:56:32.27 & $-0.68$ & $0.27$ & $-15.30$ & $0.30$ & $118.0$ & $5.4$ & $15 \pm 2$ & $\cdots$ & $\cdots$ & $7.169$ & $0.001$ & $7.00$ & $0.01$ & $0.0$ & $\cdots$ & Is & --,--,--,--\\
TYC~2378--56--1 & TAU & (K0) & 04:46:19.686 & +32:15:15.77 & $5.4$ & $1.9$ & $-17.8$ & $1.5$ & $185.8$ & $7.8$ & $\cdots$ & $\cdots$ & $16.03 \pm 0.01$ & $10.281$ & $0.001$ & $8.94$ & $0.02$ & $1.1$ & $\cdots$ & UV & 19,--,--,--\\
HD~284761 & TAU & G0 & 04:49:45.834 & +22:23:47.83 & $-0.5$ & $1.6$ & $-16.0$ & $1.2$ & $123.3$ & $3.5$ & $\cdots$ & $0.15$ & $15.188 \pm 0.006$ & $9.981$ & $0.002$ & $9.02$ & $0.03$ & $0.6$ & $\cdots$ & X & 8,--,--,--\\
HD~286269 & TAU & F8 & 04:58:07.085 & +15:38:39.88 & $-1.7$ & $1.6$ & $-13.1$ & $1.2$ & $116.1$ & $3.1$ & $\cdots$ & $0.30$ & $\cdots$ & $10.694$ & $0.002$ & $9.40$ & $0.03$ & $2.2$ & $\cdots$ & X,E & --,--,--,--\\
TYC~711--294--1 & TAU & (K3) & 05:17:49.189 & +14:34:41.44 & $-1.9$ & $3.1$ & $-8.0$ & $2.3$ & $131.6$ & $7.9$ & $\cdots$ & $\cdots$ & $19.28 \pm 0.09$ & $11.503$ & $0.003$ & $9.81$ & $0.02$ & $2.8$ & $\cdots$ & UV,E & 29,--,--,--\\
BD+43~1331 & TAU & K0III & 05:43:14.529 & +43:22:24.36 & $-3.04$ & $0.97$ & $-23.14$ & $0.96$ & $131.9$ & $4.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.780$ & $0.001$ & $7.44$ & $0.02$ & $1.9$ & $\cdots$ & E,Lm & --,--,--,--\\
TYC~7692--2943--2 & UCL & F8 & 09:37:02.714 & --38:17:16.69 & $-13.88$ & $0.75$ & $-7.85$ & $0.65$ & $142.3$ & $5.7$ & $\cdots$ & $\cdots$ & $12.942 \pm 0.005$ & $9.348$ & $0.002$ & $7.86$ & $0.01$ & $\cdots$ & $\cdots$ & UV & --,--,--,--\\
HD~119740 & UCL & A9V & 13:45:45.946 & --34:44:42.86 & $-26.50$ & $0.57$ & $-21.84$ & $0.40$ & $133.2$ & $4.7$ & $\cdots$ & $\cdots$ & $13.274 \pm 0.006$ & $8.422$ & $0.002$ & $7.89$ & $0.00$ & $2.0$ & $\cdots$ & E & 11,--,--,--\\
CD--51~7806 & UCL & F2 & 13:53:01.133 & --52:13:26.47 & $-27.0$ & $1.6$ & $-21.55$ & $0.61$ & $127.3$ & $4.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.428$ & $0.003$ & $8.28$ & $0.02$ & $1.5$ & $\cdots$ & E & --,--,--,--\\
HD~121191 & UCL & A5IV/V & 13:55:18.838 & --53:31:43.01 & $-24.54$ & $0.43$ & $-19.87$ & $0.38$ & $135.9$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.191$ & $0.006$ & $7.73$ & $0.01$ & $6.2$ & $\cdots$ & E,Lm & --,--,--,--\\
TYC~7807--315--1 & UCL & (K2) & 14:05:38.851 & --40:20:32.25 & $-22.5$ & $3.4$ & $-20.79$ & $0.87$ & $136.2$ & $6.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.214$ & $0.005$ & $9.71$ & $0.02$ & $3.0$ & $\cdots$ & E & --,--,--,--\\
TYC~7811--566--1 & UCL & (K3) & 14:09:57.823 & --42:33:21.77 & $-22.8$ & $1.9$ & $-20.56$ & $0.56$ & $142.4$ & $5.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.358$ & $0.005$ & $9.71$ & $0.02$ & $1.6$ & $\cdots$ & E & 19,--,--,--\\
TYC~7816--16--1 & UCL & (K2) & 14:11:24.175 & --44:21:35.67 & $-18.0$ & $1.7$ & $-13.60$ & $0.48$ & $152.2$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.884$ & $0.004$ & $9.39$ & $0.02$ & $2.1$ & $\cdots$ & E & 29,--,--,--\\
TYC~7804--1669--1 & UCL & (K3) & 14:12:36.098 & --38:30:46.43 & $-30.1$ & $4.0$ & $-22.4$ & $1.5$ & $117.2$ & $4.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.756$ & $0.004$ & $9.08$ & $0.01$ & $2.3$ & $\cdots$ & E & --,--,--,--\\
TYC~7303--851--1 & UCL & (K2) & 14:31:21.134 & --35:07:50.67 & $-22.0$ & $1.3$ & $-23.31$ & $0.48$ & $129.9$ & $6.5$ & $\cdots$ & $\cdots$ & $18.46 \pm 0.05$ & $11.331$ & $0.013$ & $9.75$ & $0.02$ & $1.1$ & $\cdots$ & UV & 11,--,--,--\\
HD~127359 & UCL & F3V & 14:31:33.475 & --28:37:34.77 & $-22.78$ & $0.09$ & $-23.65$ & $0.08$ & $127.9$ & $3.9$ & $\cdots$ & $0.84$ & $12.870 \pm 0.005$ & $8.414$ & $0.001$ & $7.55$ & $0.01$ & $1.7$ & $\cdots$ & X,UV,E & 36,--,--,--\\
HD~127444 & UCL & F6V & 14:32:50.263 & --46:42:07.46 & $-29.51$ & $0.41$ & $-26.20$ & $0.35$ & $118.4$ & $4.7$ & $\cdots$ & $0.57$ & $\cdots$ & $7.965$ & $0.002$ & $7.01$ & $0.01$ & $3.2$ & $\cdots$ & X,E & --,--,--,--\\
TYC~8680--285--1 & UCL & (G6) & 14:41:16.392 & --52:32:07.09 & $-19.7$ & $2.5$ & $-23.0$ & $1.0$ & $131.2$ & $6.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.066$ & $0.003$ & $9.90$ & $0.02$ & $2.1$ & $\cdots$ & E & --,--,--,--\\
HD~131622 & UCL & K0III/IV & 14:55:28.922 & --24:45:53.76 & $-22.77$ & $0.75$ & $-23.61$ & $0.36$ & $130.8$ & $4.0$ & $\cdots$ & $\cdots$ & $16.90 \pm 0.04$ & $9.307$ & $0.001$ & $8.02$ & $0.01$ & $0.2$ & $\cdots$ & Lm & 19,--,--,--\\
TYC~6775--1126--1 & UCL & (K2) & 15:25:16.608 & --29:48:19.48 & $-12.3$ & $1.6$ & $-22.31$ & $0.63$ & $192$ & $21$ & $\cdots$ & $\cdots$ & $18.7 \pm 0.1$ & $10.368$ & $0.001$ & $8.78$ & $0.02$ & $1.0$ & $\cdots$ & UV & --,--,--,--\\
TYC~7325--26--1 & UCL & (K1) & 15:26:56.971 & --36:02:43.52 & $-18.2$ & $2.6$ & $-21.5$ & $1.1$ & $150.3$ & $5.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.308$ & $0.004$ & $9.89$ & $0.02$ & $2.6$ & $\cdots$ & E & 14,--,--,--\\
HD~137582 & UCL & F0IV/V & 15:29:33.031 & --57:14:52.00 & $-27.93$ & $0.04$ & $-29.54$ & $0.06$ & $115.3$ & $4.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.060$ & $0.001$ & $7.57$ & $0.03$ & $2.5$ & $\cdots$ & E,Lm & --,--,--,--\\
TYC~7335--550--1 & UCL & (K2) & 15:36:11.532 & --34:45:20.85 & $-13.9$ & $2.4$ & $-19.5$ & $1.0$ & $168.4$ & $8.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.205$ & $0.004$ & $9.65$ & $0.02$ & $2.8$ & $\cdots$ & E & 8,--,--,--\\
TYC~7840--1265--1 & UCL & (K0) & 15:37:22.673 & --40:17:59.99 & $-18.1$ & $2.4$ & $-26.62$ & $0.43$ & $134.7$ & $7.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.155$ & $0.001$ & $8.80$ & $0.01$ & $4.6$ & $\cdots$ & E & 14,--,--,--\\
HD~141518 & UCL & F3V & 15:50:44.350 & --33:39:49.36 & $-23.72$ & $0.47$ & $-33.69$ & $0.46$ & $109.8$ & $5.4$ & $\cdots$ & $0.46$ & $\cdots$ & $8.459$ & $0.002$ & $7.80$ & $0.03$ & $2.8$ & $\cdots$ & X,E & --,--,--,--\\
TYC~7341--482--1 & UCL & (G7) & 15:54:24.562 & --36:08:57.41 & $-20.89$ & $0.97$ & $-24.79$ & $0.72$ & $147.9$ & $7.7$ & $\cdots$ & $\cdots$ & $17.67 \pm 0.03$ & $11.150$ & $0.004$ & $9.95$ & $0.02$ & $2.0$ & $\cdots$ & UV,E & 11,--,--,--\\
TYC~7858--585--1 & UCL & (G6) & 16:37:42.089 & --40:10:17.38 & $-11.6$ & $3.9$ & $-21.0$ & $1.1$ & $166$ & $25$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.426$ & $0.001$ & $9.27$ & $0.02$ & $2.9$ & $\cdots$ & E & 11,--,--,--\\
HD~149848 & UCL & G3V & 16:38:31.354 & --31:06:04.29 & $-19.64$ & $0.08$ & $-40.09$ & $0.06$ & $94.7$ & $6.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.516$ & $0.001$ & $8.51$ & $0.01$ & $3.4$ & $\cdots$ & E & --,--,--,--\\
TYC~7871--694--1 & UCL & (K2) & 16:42:00.137 & --40:02:58.12 & $-11.7$ & $3.2$ & $-21.4$ & $2.6$ & $176.4$ & $9.1$ & $\cdots$ & $0.71$ & $\cdots$ & $11.318$ & $0.003$ & $9.81$ & $0.03$ & $2.2$ & $\cdots$ & X,E & 11,--,--,--\\
HD~321883 & UCL & K0 & 16:42:07.154 & --37:28:30.48 & $-17.0$ & $2.4$ & $-25.4$ & $1.9$ & $134.6$ & $4.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.924$ & $0.002$ & $9.86$ & $0.02$ & $1.5$ & $\cdots$ & E & --,--,--,--\\
HD~154742 & UCL & F5V & 17:09:32.921 & --46:29:07.35 & $-11.57$ & $0.68$ & $-29.34$ & $0.73$ & $130.4$ & $5.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.538$ & $0.002$ & $7.79$ & $0.02$ & $1.6$ & $\cdots$ & E & --,--,--,--\\
HD~323198 & UCL & K0 & 17:20:27.737 & --39:54:01.62 & $-9.4$ & $2.9$ & $-34.3$ & $4.5$ & $119.2$ & $3.8$ & $\cdots$ & $0.02$ & $\cdots$ & $10.079$ & $0.001$ & $8.88$ & $0.03$ & $1.5$ & $\cdots$ & X,E & 19,--,--,--\\
TYC~6839--501--1 & UCL & (K0) & 17:40:34.574 & --29:37:44.20 & $-7.8$ & $1.6$ & $-21.4$ & $1.5$ & $180.1$ & $7.4$ & $\cdots$ & $0.00$ & $\cdots$ & $10.649$ & $0.002$ & $9.31$ & $0.02$ & $0.0$ & $\cdots$ & X & 19,--,--,--\\
TYC~7415--1656--1 & UCRA & (K2) & 18:41:03.257 & --33:50:46.38 & $-2.9$ & $2.9$ & $-30.5$ & $3.2$ & $149$ & $13$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.038$ & $0.004$ & $9.50$ & $0.02$ & $2.8$ & $\cdots$ & E & --,--,--,--\\
HD~174689 & UCRA & A0V & 18:53:24.686 & --37:16:28.19 & $3.01$ & $0.28$ & $-27.27$ & $0.33$ & $166$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.404$ & $0.001$ & $7.24$ & $0.01$ & $2.1$ & $\cdots$ & E & 19,--,--,--\\
HD~175048 & UCRA & A5IV/V & 18:55:15.317 & --38:34:45.15 & $3.06$ & $0.36$ & $-28.32$ & $0.45$ & $141.9$ & $5.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.284$ & $0.002$ & $7.84$ & $0.01$ & $1.0$ & $\cdots$ & Lm & 8,--,--,--\\
TYC~7917--609--1 & UCRA & (G5) & 19:03:55.135 & --38:23:52.59 & $5.9$ & $2.1$ & $-22.9$ & $2.6$ & $140.3$ & $4.8$ & $\cdots$ & $\cdots$ & $16.91 \pm 0.03$ & $11.118$ & $0.002$ & $10.00$ & $0.02$ & $0.0$ & $\cdots$ & UV & 9,--,--,--\\
HD~177386 & UCRA & F3IV/V & 19:05:56.748 & --36:11:46.81 & $5.37$ & $0.08$ & $-26.28$ & $0.05$ & $146.0$ & $7.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.353$ & $0.003$ & $7.50$ & $0.01$ & $0.2$ & $\cdots$ & Lm & 29,--,--,--\\
BD--18~4115 & USCO & (G9) & 15:37:49.416 & --19:20:57.54 & $-12.70$ & $0.84$ & $-17.67$ & $0.41$ & $190.2$ & $9.3$ & $\cdots$ & $0.73$ & $\cdots$ & $9.697$ & $0.003$ & $8.39$ & $0.01$ & $1.2$ & $\cdots$ & X & 37,--,--,--\\
HD~142249 & USCO & F5V & 15:54:14.518 & --23:10:08.32 & $-13.86$ & $0.79$ & $-22.36$ & $0.43$ & $157.6$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.889$ & $0.002$ & $8.85$ & $0.02$ & $1.7$ & $\cdots$ & E & --,--,--,--\\
HD~144393 & USCO & F8 & 16:06:06.461 & --12:18:15.56 & $-7.63$ & $0.09$ & $-22.59$ & $0.06$ & $123.4$ & $3.7$ & $\cdots$ & $1.00$ & $\cdots$ & $8.265$ & $0.001$ & $7.32$ & $0.02$ & $1.3$ & $\cdots$ & X & 38,--,39,--\\
BD--13~4465 & USCO & (K1) & 16:38:19.762 & --13:44:54.56 & $-8.15$ & $0.96$ & $-22.52$ & $0.57$ & $121.9$ & $4.0$ & $\cdots$ & $0.88$ & $\cdots$ & $10.006$ & $0.002$ & $8.55$ & $0.02$ & $2.0$ & $\cdots$ & X,E & --,--,--,--\\
TYC~6809--836--1 & USCO & (K2) & 16:52:00.240 & --23:15:31.96 & $-3.4$ & $1.0$ & $-18.12$ & $0.63$ & $201$ & $13$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.508$ & $0.001$ & $9.01$ & $0.01$ & $1.6$ & $\cdots$ & E & 40,--,--,--\\
\sidehead{\textbf{New Candidate Members with No Known Signs of Youth}}
G~133--40 & ABDMG & (M0) & 01:47:29.691 & +34:13:06.28 & $119.9$ & $1.9$ & $-195.28$ & $0.60$ & $29.72$ & $0.42$ & $\cdots$ & $\cdots$ & $21.4 \pm 0.3$ & $11.288$ & $0.001$ & $9.02$ & $0.03$ & $\cdots$ & $\cdots$ & $\cdots$ & --,--,--,--\\
CD--30~658 & ABDMG & (K2) & 01:54:17.741 & --29:23:24.20 & $74.40$ & $0.85$ & $-64.5$ & $1.9$ & $48.2$ & $2.0$ & $\cdots$ & $\cdots$ & $18.94 \pm 0.06$ & $10.130$ & $0.001$ & $8.54$ & $0.01$ & $0.0$ & $\cdots$ & $\cdots$ & --,--,--,--\\
Wolf~1259 & ABDMG & (K1) & 03:41:03.642 & +23:25:15.82 & $47.3$ & $1.1$ & $-97.57$ & $0.35$ & $61.8$ & $1.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.147$ & $0.002$ & $8.70$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & 9,--,--,--\\
TYC~1853--1452--1 & ABDMG & K7 & 05:06:13.920 & +27:31:56.60 & $28.0$ & $1.1$ & $-132.47$ & $0.77$ & $50.2$ & $1.3$ & $\cdots$ & $\cdots$ & $18.91 \pm 0.06$ & $10.022$ & $0.002$ & $8.48$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & 26,--,--,--\\
TYC~5919--1490--1 & ABDMG & (K1) & 05:20:39.547 & --18:36:58.35 & $10.0$ & $1.8$ & $-52.5$ & $2.0$ & $62.5$ & $2.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.311$ & $0.002$ & $8.85$ & $0.01$ & $1.1$ & $\cdots$ & $\cdots$ & --,--,--,--\\
BD+11~1690 & ABDMG & G5 & 07:50:20.340 & +11:35:59.28 & $-37.75$ & $0.77$ & $-121.05$ & $0.47$ & $47.08$ & $0.57$ & $\cdots$ & $\cdots$ & $14.910 \pm 0.007$ & $8.624$ & $0.001$ & $7.55$ & $0.04$ & $\cdots$ & $\cdots$ & $\cdots$ & 26,--,--,--\\
TYC~7153--1287--1 & ABDMG & K5 & 09:18:32.414 & --31:25:56.71 & $-111.00$ & $0.79$ & $-110.94$ & $0.86$ & $30.82$ & $0.28$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.644$ & $0.001$ & $8.53$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
CD--35~9294 & ABDMG & (K3) & 14:09:40.114 & --35:41:36.17 & $-93.1$ & $1.0$ & $-115.43$ & $0.38$ & $42.98$ & $0.48$ & $\cdots$ & $\cdots$ & $19.2 \pm 0.1$ & $10.131$ & $0.001$ & $8.42$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & 26,--,--,--\\
TYC~2655--3429--1 & ABDMG & (K8) & 19:36:14.436 & +30:23:45.19 & $40.7$ & $1.7$ & $-57.2$ & $1.7$ & $37.13$ & $0.58$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.190$ & $0.005$ & $9.11$ & $0.02$ & $0.8$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
CD--61~6893 & ABDMG & K5 & 23:54:40.399 & --60:51:34.91 & $109.00$ & $0.51$ & $-61.52$ & $0.43$ & $42.19$ & $0.44$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.586$ & $0.001$ & $8.15$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
HD~287167 & BPMG & K0 & 04:48:47.549 & +09:40:27.52 & $23.99$ & $0.73$ & $-44.43$ & $0.47$ & $64.49$ & $0.98$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.445$ & $0.001$ & $8.28$ & $0.00$ & $0.0$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
HD~32965 & BPMG & K3V & 05:06:30.075 & --11:02:35.80 & $35.99$ & $0.74$ & $-54.75$ & $0.62$ & $30.54$ & $0.23$ & $\cdots$ & $-0.90$ & $\cdots$ & $9.081$ & $0.001$ & $7.51$ & $0.01$ & $1.3$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~698--538--1 & BPMG & K2 & 05:07:55.024 & +08:24:07.83 & $23.01$ & $0.95$ & $-60.61$ & $0.72$ & $52.87$ & $0.80$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.144$ & $0.001$ & $7.27$ & $0.02$ & $0.8$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~698--538--2 & BPMG & (K5) & 05:07:55.160 & +08:24:06.42 & $18.22$ & $0.93$ & $-60.8$ & $1.3$ & $53.6$ & $1.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.205$ & $0.001$ & $7.27$ & $0.02$ & $0.8$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
BD--05~1229 & BPMG & G5 & 05:20:40.420 & --05:47:11.63 & $9.25$ & $0.54$ & $-36.55$ & $0.51$ & $42.0$ & $1.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.541$ & $0.003$ & $7.36$ & $0.01$ & $0.9$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
HD~70703 & CAR & A0/1V & 08:21:00.422 & --52:13:40.39 & $-22.11$ & $0.02$ & $19.66$ & $0.02$ & $69.4$ & $2.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $6.624$ & $0.002$ & $6.35$ & $0.02$ & $1.1$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
TYC~8896--340--1 & CARN & (K1) & 05:59:42.229 & --62:08:32.51 & $19.6$ & $1.5$ & $82.76$ & $0.61$ & $55.7$ & $1.0$ & $\cdots$ & $\cdots$ & $18.34 \pm 0.04$ & $10.150$ & $0.001$ & $8.73$ & $0.01$ & $0.0$ & $\cdots$ & $\cdots$ & 26,--,--,--\\
TYC~8577--2627--1 & CARN & (G8) & 08:46:23.662 & --56:46:00.54 & $-56.0$ & $1.3$ & $74.60$ & $0.96$ & $60.3$ & $1.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.742$ & $0.002$ & $8.48$ & $0.01$ & $\cdots$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
CD--44~5788 & CARN & K5 & 09:44:16.404 & --44:38:49.65 & $-84.26$ & $0.75$ & $51.57$ & $0.46$ & $56.74$ & $0.89$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.527$ & $0.001$ & $8.30$ & $0.03$ & $0.0$ & $\cdots$ & $\cdots$ & 9,--,--,--\\
HD~297970 & CARN & K0 & 10:16:53.210 & --51:10:08.46 & $-68.3$ & $1.3$ & $39.31$ & $0.76$ & $69.0$ & $1.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.905$ & $0.002$ & $8.64$ & $0.02$ & $0.0$ & $\cdots$ & $\cdots$ & 17,--,--,--\\
HD~305342 & CARN & K0 & 10:33:02.854 & --61:44:22.19 & $-99.6$ & $1.1$ & $55.60$ & $0.53$ & $47.29$ & $0.81$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.681$ & $0.001$ & $8.17$ & $0.01$ & $\cdots$ & $\cdots$ & $\cdots$ & --,--,--,--\\
BD+26~537 & COL & G5 & 03:18:20.460 & +26:54:32.76 & $95.42$ & $0.89$ & $-90.15$ & $0.41$ & $40.77$ & $0.53$ & $\cdots$ & $\cdots$ & $15.80 \pm 0.02$ & $8.638$ & $0.001$ & $7.41$ & $0.01$ & $\cdots$ & $\cdots$ & $\cdots$ & 9,--,--,--\\
TYC~5944--411--1 & COL & (G5) & 06:05:07.854 & --21:43:30.77 & $9.68$ & $0.43$ & $-7.62$ & $0.60$ & $76.3$ & $1.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.672$ & $0.001$ & $8.58$ & $0.01$ & $0.6$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~309445 & LCC & G5 & 11:59:59.604 & --62:44:44.87 & $-32.74$ & $0.76$ & $-9.3$ & $1.9$ & $120.5$ & $5.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.547$ & $0.003$ & $9.15$ & $0.03$ & $0.3$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~8979--2156--1 & LCC & (K3) & 12:23:32.184 & --62:40:41.25 & $-37.19$ & $0.86$ & $-9.94$ & $0.81$ & $110.4$ & $4.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.902$ & $0.003$ & $9.19$ & $0.02$ & $1.4$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~8979--1618--1 & LCC & (K8) & 12:29:00.648 & --63:12:18.86 & $-37.37$ & $0.94$ & $-10.60$ & $0.97$ & $101.4$ & $3.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.834$ & $0.003$ & $8.77$ & $0.03$ & $0.0$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
HD~27908 & OCT & G1V & 04:21:49.918 & --50:00:14.71 & $-0.65$ & $0.13$ & $27.99$ & $0.15$ & $115.0$ & $2.8$ & $\cdots$ & $\cdots$ & $14.226 \pm 0.008$ & $8.960$ & $0.001$ & $8.01$ & $0.01$ & $1.0$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
HD~38702 & OCT & F8 & 05:46:40.711 & --22:43:54.30 & $-12.22$ & $0.48$ & $14.43$ & $0.61$ & $130.6$ & $4.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.218$ & $0.001$ & $8.44$ & $0.02$ & $0.8$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
HD~40884 & OCT & A8/9V & 06:00:50.042 & --21:56:26.12 & $-14.36$ & $0.36$ & $9.83$ & $0.35$ & $137.2$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.272$ & $0.001$ & $7.85$ & $0.01$ & $1.2$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
CD--32~3040 & OCT & (F6) & 06:26:29.924 & --32:14:25.59 & $-13.84$ & $0.75$ & $11.57$ & $0.66$ & $164.7$ & $6.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.716$ & $0.001$ & $8.93$ & $0.01$ & $1.0$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~7625--1291--1 & OCT & (G6) & 06:26:45.138 & --43:47:18.86 & $-25.48$ & $0.67$ & $22.09$ & $0.84$ & $108.9$ & $2.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.814$ & $0.001$ & $9.67$ & $0.02$ & $1.0$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
HD~45632 & OCT & A2V & 06:26:47.398 & --37:13:56.88 & $-14.75$ & $0.05$ & $13.38$ & $0.05$ & $150.0$ & $5.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.056$ & $0.001$ & $7.81$ & $0.02$ & $1.0$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
HD~46142 & OCT & A1V & 06:29:49.003 & --38:00:20.71 & $-15.23$ & $0.61$ & $13.15$ & $0.53$ & $146.9$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.385$ & $0.001$ & $8.07$ & $0.01$ & $1.1$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
HD~49592 & OCT & A2V & 06:47:21.168 & --38:55:16.40 & $-14.63$ & $0.03$ & $12.22$ & $0.03$ & $160.6$ & $8.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.622$ & $0.001$ & $7.40$ & $0.01$ & $0.9$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~7100--1341--1 & OCT & (G5) & 06:47:53.549 & --36:50:05.47 & $-16.84$ & $0.72$ & $11.53$ & $0.72$ & $170.0$ & $7.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.319$ & $0.004$ & $10.20$ & $0.02$ & $1.2$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~51486 & OCT & A1V & 06:55:59.131 & --34:57:25.61 & $-14.16$ & $0.37$ & $8.77$ & $0.35$ & $190$ & $16$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.315$ & $0.001$ & $8.16$ & $0.03$ & $0.5$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~51607 & OCT & A0V & 06:56:17.863 & --38:36:34.58 & $-15.90$ & $0.04$ & $10.79$ & $0.04$ & $169.4$ & $8.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.701$ & $0.001$ & $7.62$ & $0.02$ & $0.5$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~52059 & OCT & F0V & 06:57:52.711 & --40:22:44.84 & $-15.46$ & $0.05$ & $10.86$ & $0.06$ & $170.5$ & $8.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.179$ & $0.002$ & $8.58$ & $0.01$ & $0.5$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
TYC~6527--1103--1 & OCT & (G7) & 07:00:22.661 & --25:12:05.80 & $-18.84$ & $0.64$ & $6.25$ & $0.52$ & $167.4$ & $6.5$ & $\cdots$ & $-0.23$ & $\cdots$ & $11.396$ & $0.004$ & $10.18$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & 9,--,--,--\\
TYC~7101--1613--1 & OCT & (G2) & 07:01:40.781 & --36:41:30.44 & $-17.02$ & $0.84$ & $12.65$ & $0.69$ & $156.5$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.399$ & $0.001$ & $9.48$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
CD--42~3089 & OCT & (G3) & 07:15:55.901 & --42:29:28.62 & $-19.21$ & $0.97$ & $7.85$ & $0.47$ & $140.9$ & $5.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.219$ & $0.001$ & $9.22$ & $0.03$ & $1.2$ & $\cdots$ & $\cdots$ & --,--,--,--\\
CD--43~3185 & OCT & (G1) & 07:23:48.581 & --43:36:23.42 & $-16.8$ & $1.0$ & $9.64$ & $0.66$ & $175.7$ & $7.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.295$ & $0.002$ & $9.41$ & $0.02$ & $1.0$ & $\cdots$ & $\cdots$ & 11,--,--,--\\
HD~58620 & OCT & F3V & 07:24:21.773 & --43:12:07.29 & $-16.29$ & $0.78$ & $9.08$ & $0.50$ & $189.1$ & $9.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.586$ & $0.001$ & $8.92$ & $0.02$ & $1.2$ & $\cdots$ & $\cdots$ & 11,--,--,--\\
TYC~8753--682--1 & OCT & (G4) & 18:37:53.045 & --57:34:03.30 & $8.71$ & $0.77$ & $-9.53$ & $0.98$ & $235$ & $21$ & $\cdots$ & $\cdots$ & $17.90 \pm 0.04$ & $11.963$ & $0.002$ & $10.91$ & $0.02$ & $0.2$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~176966 & OCT & F5V & 19:06:03.581 & --58:09:25.42 & $10.68$ & $0.64$ & $-8.27$ & $0.91$ & $219$ & $27$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.756$ & $0.001$ & $9.04$ & $0.02$ & $1.3$ & $\cdots$ & $\cdots$ & 41,--,--,--\\
HD~202969 & OCT & F8/G0V & 21:22:17.734 & --64:47:53.20 & $30.84$ & $0.44$ & $-4.83$ & $0.84$ & $122.1$ & $3.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.440$ & $0.003$ & $8.64$ & $0.00$ & $1.4$ & $\cdots$ & $\cdots$ & 35,--,--,--\\
HD~76717 & PL8 & F3V & 08:55:34.178 & --54:50:34.38 & $-14.36$ & $0.65$ & $13.55$ & $0.58$ & $133.7$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.810$ & $0.001$ & $8.14$ & $0.02$ & $0.7$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
HD~78387 & PL8 & A8V & 09:05:26.338 & --58:55:29.56 & $-15.95$ & $0.52$ & $14.89$ & $0.48$ & $134.6$ & $5.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.429$ & $0.001$ & $7.96$ & $0.03$ & $1.4$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
TYC~8591--2056--1 & PL8 & (G2) & 09:16:41.172 & --56:37:23.17 & $-14.43$ & $0.93$ & $15.39$ & $0.63$ & $127.7$ & $4.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.273$ & $0.001$ & $9.36$ & $0.02$ & $1.2$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
HD~22510 & TAU & G0 & 03:37:56.112 & +21:42:32.96 & $7.73$ & $0.58$ & $-20.59$ & $0.38$ & $120.7$ & $4.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.123$ & $0.003$ & $8.33$ & $0.01$ & $1.4$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~24454 & TAU & G0 & 03:54:12.847 & +24:34:10.73 & $12.40$ & $0.87$ & $-22.84$ & $0.40$ & $121.7$ & $3.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.563$ & $0.006$ & $8.64$ & $0.01$ & $0.3$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~281427 & TAU & A7 & 03:58:57.568 & +29:49:12.68 & $5.54$ & $0.79$ & $-13.80$ & $0.42$ & $145.3$ & $5.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.515$ & $0.001$ & $8.35$ & $0.01$ & $1.1$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~285279 & TAU & F5 & 04:01:30.388 & +19:48:38.93 & $5.06$ & $0.09$ & $-17.96$ & $0.05$ & $144$ & $10$ & $\cdots$ & $\cdots$ & $13.829 \pm 0.005$ & $9.194$ & $0.001$ & $8.38$ & $0.03$ & $1.0$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~281514 & TAU & F8 & 04:02:51.262 & +29:01:57.92 & $4.1$ & $2.6$ & $-19.77$ & $0.81$ & $163$ & $17$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.936$ & $0.004$ & $9.42$ & $0.02$ & $0.6$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~281973 & TAU & G0 & 04:21:11.262 & +32:49:48.38 & $5.2$ & $1.4$ & $-29.6$ & $1.1$ & $128.6$ & $4.4$ & $\cdots$ & $\cdots$ & $14.144 \pm 0.006$ & $9.364$ & $0.002$ & $8.46$ & $0.03$ & $0.3$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
TYC~1272--784--1 & TAU & (K2) & 04:23:08.654 & +19:12:07.14 & $6.3$ & $1.1$ & $-19.18$ & $0.66$ & $120.4$ & $3.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.139$ & $0.003$ & $9.66$ & $0.02$ & $0.8$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
BD+18~641 & TAU & G5 & 04:29:07.952 & +18:27:17.90 & $4.60$ & $0.91$ & $-8.57$ & $0.53$ & $216$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.432$ & $0.001$ & $8.82$ & $0.02$ & $1.2$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
HD~284494 & TAU & G5 & 04:30:27.488 & +21:57:25.08 & $-0.27$ & $0.82$ & $-15.18$ & $0.49$ & $124.4$ & $3.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.459$ & $0.001$ & $9.39$ & $0.02$ & $0.3$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~284658 & TAU & F5 & 04:42:05.850 & +23:03:36.37 & $-1.12$ & $0.10$ & $-16.10$ & $0.06$ & $125.6$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.818$ & $0.000$ & $8.10$ & $0.01$ & $0.3$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
HD~30633 & TAU & A3 & 04:49:57.137 & +15:31:51.65 & $-0.61$ & $0.39$ & $-13.72$ & $0.38$ & $117.0$ & $4.0$ & $\cdots$ & $\cdots$ & $12.339 \pm 0.003$ & $7.730$ & $0.001$ & $7.31$ & $0.02$ & $0.9$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~285147 & TAU & G0 & 05:02:48.329 & +23:12:41.66 & $-4.8$ & $1.5$ & $-15.6$ & $1.1$ & $134.5$ & $5.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.511$ & $0.001$ & $8.73$ & $0.02$ & $1.0$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~287553 & TAU & G0 & 05:11:02.336 & +02:44:24.34 & $3.8$ & $1.1$ & $-7.77$ & $0.95$ & $148.7$ & $9.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.332$ & $0.004$ & $8.77$ & $0.02$ & $1.1$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~242207 & TAU & F6V & 05:16:30.252 & +14:08:48.60 & $1.60$ & $0.17$ & $-10.14$ & $0.09$ & $127.4$ & $3.8$ & $\cdots$ & $\cdots$ & $13.412 \pm 0.004$ & $9.090$ & $0.000$ & $8.29$ & $0.01$ & $1.3$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~244945 & THOR & G0 & 05:34:02.079 & +11:20:27.99 & $9.3$ & $1.1$ & $-25.3$ & $1.0$ & $100.8$ & $3.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.353$ & $0.001$ & $8.45$ & $0.01$ & $0.5$ & $\cdots$ & $\cdots$ & --,--,--,--\\
CD--37~7822 & TWA & (G7) & 12:20:55.877 & --38:18:42.59 & $-57.54$ & $0.93$ & $-20.12$ & $0.40$ & $67.8$ & $1.1$ & $\cdots$ & $\cdots$ & $16.97 \pm 0.03$ & $9.835$ & $0.001$ & $8.60$ & $0.03$ & $0.9$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
TYC~7833--37--1 & UCL & (G6) & 15:02:46.042 & --43:18:10.51 & $-18.3$ & $3.0$ & $-18.02$ & $0.44$ & $131$ & $13$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.996$ & $0.003$ & $9.84$ & $0.02$ & $0.7$ & $\cdots$ & $\cdots$ & 19,--,--,--\\
HD~133730 & UCL & F6/7V & 15:07:07.858 & --35:37:50.67 & $-27.82$ & $0.86$ & $-26.49$ & $0.55$ & $125.7$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.949$ & $0.002$ & $8.07$ & $0.02$ & $1.4$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
HD~134669 & UCL & F6/7V & 15:13:02.383 & --49:04:05.02 & $-20.6$ & $1.1$ & $-18.0$ & $1.1$ & $172$ & $14$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.845$ & $0.002$ & $8.62$ & $0.01$ & $0.0$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
HD~135849 & UCL & F5V & 15:18:55.428 & --44:30:01.43 & $-20.5$ & $1.2$ & $-18.3$ & $1.0$ & $153$ & $23$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.630$ & $0.003$ & $8.78$ & $0.01$ & $0.9$ & $\cdots$ & $\cdots$ & 14,--,--,--\\
TYC~7321--285--1 & UCL & (K2) & 15:20:01.392 & --34:36:40.72 & $-14.4$ & $2.0$ & $-17.49$ & $0.96$ & $215$ & $10$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.822$ & $0.001$ & $9.31$ & $0.02$ & $1.3$ & $\cdots$ & $\cdots$ & 8,--,--,--\\
HD~136854 & UCL & F3/5V & 15:24:12.082 & --36:31:28.03 & $-15.0$ & $1.4$ & $-18.31$ & $0.69$ & $156.6$ & $8.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.663$ & $0.003$ & $8.69$ & $0.03$ & $1.2$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~7844--885--1 & UCL & (G5) & 15:31:52.630 & --42:00:34.57 & $-20.5$ & $1.2$ & $-26.83$ & $0.62$ & $154.3$ & $8.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.267$ & $0.003$ & $10.15$ & $0.02$ & $0.3$ & $\cdots$ & $\cdots$ & 26,--,--,--\\
TYC~7846--954--1 & UCL & (G8) & 15:54:56.858 & --41:35:31.66 & $-16.4$ & $1.2$ & $-20.55$ & $0.54$ & $186.1$ & $9.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.323$ & $0.003$ & $10.06$ & $0.02$ & $1.2$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~7341--545--1 & UCL & (G4) & 15:57:32.496 & --35:45:24.19 & $-15.8$ & $1.3$ & $-19.70$ & $0.27$ & $155.8$ & $9.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.734$ & $0.001$ & $9.70$ & $0.02$ & $0.9$ & $\cdots$ & $\cdots$ & 11,--,--,--\\
HD~147236 & UCL & G6/8 & 16:22:16.615 & --38:42:39.12 & $-29.6$ & $1.7$ & $-38.1$ & $1.7$ & $84.8$ & $5.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.167$ & $0.004$ & $8.76$ & $0.02$ & $1.4$ & $\cdots$ & $\cdots$ & --,--,--,--\\
HD~150972 & UCL & G0/2V & 16:45:40.790 & --31:02:26.83 & $-14.6$ & $1.7$ & $-26.3$ & $1.4$ & $137.1$ & $4.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.478$ & $0.002$ & $8.57$ & $0.01$ & $1.3$ & $\cdots$ & $\cdots$ & 11,--,--,--\\
HD~152355 & UCL & F5V & 16:54:56.273 & --45:04:34.39 & $-18.81$ & $0.78$ & $-40.70$ & $0.76$ & $101.1$ & $2.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.588$ & $0.001$ & $7.87$ & $0.01$ & $1.0$ & $\cdots$ & $\cdots$ & 9,--,--,--\\
HD~153749 & UCL & G0V & 17:03:28.757 & --46:27:15.81 & $-11.08$ & $0.15$ & $-36.05$ & $0.12$ & $97.7$ & $2.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.277$ & $0.001$ & $7.76$ & $0.01$ & $0.9$ & $\cdots$ & $\cdots$ & 9,--,--,--\\
HD~322681 & UCL & K0 & 17:05:50.705 & --38:15:14.82 & $-4.4$ & $1.4$ & $-21.6$ & $1.1$ & $207$ & $10$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.945$ & $0.001$ & $8.58$ & $0.01$ & $0.0$ & $\cdots$ & $\cdots$ & 26,--,--,--\\
HD~154743 & UCL & F0V & 17:09:30.115 & --46:32:28.66 & $-12.74$ & $0.67$ & $-29.53$ & $0.71$ & $132.2$ & $4.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.697$ & $0.001$ & $8.06$ & $0.01$ & $0.0$ & $\cdots$ & $\cdots$ & 29,--,--,--\\
TYC~7870--216--1 & UCL & (K4) & 17:19:18.994 & --37:30:39.74 & $-6.3$ & $2.4$ & $-22.8$ & $1.9$ & $200$ & $13$ & $\cdots$ & $\cdots$ & $\cdots$ & $12.046$ & $0.000$ & $10.18$ & $0.02$ & $0.0$ & $\cdots$ & $\cdots$ & 29,--,--,--\\
TYC~6212--1023--1 & USCO & (K2) & 16:01:56.462 & --21:37:04.26 & $-12.0$ & $2.6$ & $-23.45$ & $0.36$ & $145$ & $12$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.597$ & $0.004$ & $9.02$ & $0.02$ & $\cdots$ & $\cdots$ & $\cdots$ & --,--,--,--\\
TYC~6780--773--1 & USCO & (K1) & 16:06:50.285 & --23:06:42.01 & $-6.8$ & $1.4$ & $-20.03$ & $0.78$ & $165.4$ & $8.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.944$ & $0.004$ & $8.51$ & $0.02$ & $0.7$ & $\cdots$ & $\cdots$ & 9,--,--,--\\
HD~34718 & 118TAU & F5 & 05:20:35.038 & +24:06:32.49 & $2.43$ & $0.86$ & $-45.08$ & $0.72$ & $87.2$ & $1.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.673$ & $0.001$ & $7.83$ & $0.01$ & $0.0$ & $\cdots$ & $\cdots$ & --,--,--,--\\
\sidehead{\textbf{Reclassified Candidate Members}}
2M0346+1709 & ABDMG & K4/5 & 03:46:14.875 & +17:09:08.33 & $47.23$ & $0.60$ & $-113.02$ & $0.30$ & $53.02$ & $0.84$ & $\cdots$ & $0.16$ & $19.21 \pm 0.07$ & $10.669$ & $0.002$ & $9.00$ & $0.02$ & $\cdots$ & Nonmember & X,UV & 22,20,--,42\\
EX~Cet & BPMG & G9Vk & 01:37:35.640 & --06:45:39.00 & $171.90$ & $0.05$ & $-98.17$ & $0.04$ & $23.96$ & $0.17$ & $11.706 \pm 0.002$ & $-0.30$ & $13.960 \pm 0.004$ & $7.394$ & $0.001$ & $6.22$ & $0.02$ & $0.0$ & HLY & $\cdots$ & 43,--,--,44\\
HD~313300 & BPMG & K0 & 18:23:51.206 & --19:30:17.46 & $7.76$ & $0.36$ & $-49.47$ & $0.30$ & $79.8$ & $2.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.304$ & $0.002$ & $8.32$ & $0.01$ & $0.0$ & Trumpler 33 & $\cdots$ & 26,--,--,45\\
HD~244198 & COL & K0 & 05:30:34.137 & +32:39:21.37 & $31.02$ & $0.69$ & $-77.44$ & $0.54$ & $59.9$ & $1.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.054$ & $0.001$ & $7.98$ & $0.01$ & $\cdots$ & HYA & $\cdots$ & 14,--,--,45\\
TYC~8957--871--1 & LCC & (K5) & 10:46:22.478 & --61:13:37.72 & $-33.4$ & $1.2$ & $2.38$ & $0.86$ & $99.9$ & $3.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.135$ & $0.003$ & $9.12$ & $0.03$ & $1.9$ & Nonmember & E & 46,--,--,45\\
HD~99644 & LCC & A3III/IV & 11:26:58.778 & --69:02:48.46 & $-28.53$ & $0.43$ & $7.21$ & $0.39$ & $119.4$ & $4.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.055$ & $0.001$ & $7.64$ & $0.01$ & $2.4$ & Sco-Cen & E,Lm & 26,--,--,45\\
HD~120641 & LCC & B8V & 13:52:02.906 & --52:48:36.12 & $-39.27$ & $0.17$ & $-26.38$ & $0.18$ & $93.6$ & $3.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.661$ & $0.020$ & $7.03$ & $0.01$ & $1.3$ & Sco-Cen & $\cdots$ & 47,--,--,45\\
TYC~8931--2967--1 & PL8 & (G1) & 08:52:43.543 & --63:04:17.69 & $-13.35$ & $0.89$ & $19.13$ & $0.79$ & $124.9$ & $4.6$ & $22.1 \pm 0.7$ & $0.21$ & $\cdots$ & $9.979$ & $0.001$ & $9.10$ & $0.02$ & $1.5$ & CAR & X,Li,E & 48,--,--,48\\
TYC~8927--2869--1 & PL8 & (G4) & 08:59:04.426 & --60:51:46.39 & $-12.6$ & $1.1$ & $15.74$ & $0.92$ & $121.3$ & $5.0$ & $22.3 \pm 0.4$ & $0.04$ & $\cdots$ & $10.697$ & $0.003$ & $9.63$ & $0.02$ & $2.4$ & CAR & X,Li,E & --,13,13,13\\
CD--54~2499 & PL8 & G5IV & 08:59:28.711 & --54:46:48.90 & $-15.65$ & $0.87$ & $12.97$ & $0.56$ & $105.7$ & $2.7$ & $25 \pm 2$ & $0.33$ & $\cdots$ & $9.824$ & $0.003$ & $8.78$ & $0.03$ & $1.6$ & CAR & X,Li,E,Lm & --,13,13,13\\
TYC~8594--1049--1 & PL8 & (G6) & 09:01:45.523 & --58:41:05.99 & $-14.3$ & $1.3$ & $15.12$ & $0.94$ & $126.5$ & $5.6$ & $22.0 \pm 0.7$ & $0.32$ & $\cdots$ & $10.843$ & $0.003$ & $9.68$ & $0.02$ & $2.8$ & CAR & X,Li,E & 10,10,10,49\\
CD--55~2543 & PL8 & G8V & 09:09:29.323 & --55:38:26.98 & $-13.3$ & $1.0$ & $13.45$ & $0.68$ & $117.5$ & $4.0$ & $23 \pm 1$ & $0.42$ & $\cdots$ & $9.951$ & $0.002$ & $8.84$ & $0.01$ & $1.8$ & CAR & X,Li,E & --,13,13,13\\
CD--54~2644 & PL8 & G5V(e) & 09:13:16.855 & --55:29:02.93 & $-19.8$ & $1.6$ & $11.6$ & $1.2$ & $134.0$ & $8.8$ & $22.8 \pm 0.1$ & $0.02$ & $\cdots$ & $10.074$ & $0.002$ & $8.87$ & $0.02$ & $2.2$ & CAR & X,Li,E & 10,10,10,50\\
TYC~8591--1338--1 & PL8 & (G3) & 09:15:08.981 & --57:00:33.34 & $-16.1$ & $1.1$ & $11.74$ & $0.69$ & $134.8$ & $6.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.164$ & $0.002$ & $9.21$ & $0.02$ & $1.9$ & Carina-Vela & E & 10,10,10,50\\
TYC~8595--993--1 & PL8 & (G4) & 09:15:26.225 & --58:47:23.72 & $-13.7$ & $1.0$ & $13.84$ & $0.73$ & $132.7$ & $6.1$ & $\cdots$ & $0.81$ & $\cdots$ & $10.489$ & $0.003$ & $9.44$ & $0.02$ & $2.7$ & Carina-Vela & X,E & --,--,--,51\\
TYC~8595--1740--1 & PL8 & (G3) & 09:15:57.564 & --59:11:06.94 & $-15.0$ & $1.1$ & $13.87$ & $0.84$ & $131.0$ & $5.8$ & $22 \pm 1$ & $0.03$ & $\cdots$ & $10.728$ & $0.002$ & $9.75$ & $0.02$ & $2.1$ & CAR & X,Li,E & --,--,--,51\\
HD~25161 & TAU & A0 & 04:00:40.658 & +20:24:47.79 & $4.61$ & $0.33$ & $-14.19$ & $0.35$ & $118.9$ & $4.7$ & $\cdots$ & $\cdots$ & $12.043 \pm 0.002$ & $8.013$ & $0.001$ & $7.58$ & $0.02$ & $2.0$ & Nonmember & E & --,13,13,13\\
HD~284154 & TAU & G0 & 04:05:14.358 & +20:08:21.30 & $4.51$ & $0.67$ & $-15.75$ & $0.40$ & $107.7$ & $2.7$ & $\cdots$ & $\cdots$ & $13.807 \pm 0.007$ & $8.318$ & $0.002$ & $7.29$ & $0.01$ & $1.9$ & Nonmember & UV,E & --,--,--,52\\
HD~29181 & TAU & F0 & 04:36:27.648 & +18:39:56.36 & $0.07$ & $0.51$ & $-13.14$ & $0.43$ & $136.1$ & $5.7$ & $\cdots$ & $\cdots$ & $13.218 \pm 0.002$ & $8.320$ & $0.003$ & $7.80$ & $0.01$ & $1.4$ & Nonmember & $\cdots$ & 11,--,--,53\\
HD~31315 & TAU & A0 & 04:55:19.567 & +16:37:12.83 & $-2.52$ & $0.24$ & $-16.25$ & $0.29$ & $109.1$ & $7.7$ & $\cdots$ & $\cdots$ & $11.404 \pm 0.002$ & $7.190$ & $0.001$ & $6.99$ & $0.02$ & $2.5$ & Nonmember & E & 8,--,--,54\\
HD~32561 & TAU & A2 & 05:04:50.053 & +18:15:13.93 & $-2.79$ & $0.04$ & $-15.21$ & $0.03$ & $111.6$ & $5.2$ & $\cdots$ & $\cdots$ & $12.198 \pm 0.002$ & $7.639$ & $0.002$ & $7.34$ & $0.01$ & $3.4$ & Nonmember & E & 8,--,--,54\\
2M0507+1010 & TAU & K2 & 05:07:31.146 & +10:10:36.66 & $-2.2$ & $1.6$ & $-13.0$ & $1.3$ & $111.4$ & $2.8$ & $\cdots$ & $-0.30$ & $\cdots$ & $10.296$ & $0.005$ & $9.04$ & $0.02$ & $0.8$ & Orion & $\cdots$ & 8,--,--,54\\
HD~116335 & UCL & F6V & 13:23:44.354 & --45:11:53.31 & $-25.6$ & $1.1$ & $-17.18$ & $0.50$ & $141.9$ & $6.2$ & $\cdots$ & $\cdots$ & $14.203 \pm 0.008$ & $9.665$ & $0.002$ & $8.86$ & $0.02$ & $1.6$ & LCC & E & 8,--,--,53\\
HD~116553 & UCL & A9V & 13:25:00.581 & --43:55:21.02 & $-24.86$ & $0.61$ & $-16.01$ & $0.46$ & $150.2$ & $6.0$ & $\cdots$ & $\cdots$ & $12.732 \pm 0.004$ & $8.572$ & $0.003$ & $8.05$ & $0.01$ & $2.4$ & LCC & E & 55,--,--,55\\
HD~118867 & UCL & F7V & 13:40:32.021 & --46:31:13.97 & $-26.97$ & $0.75$ & $-19.53$ & $0.81$ & $139.8$ & $8.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.842$ & $0.003$ & $7.96$ & $0.01$ & $2.0$ & LCC & E & 19,--,--,53\\
LO~Lup & UCL & K2 & 15:07:37.716 & --46:03:15.95 & $-16.19$ & $0.83$ & $-21.41$ & $0.44$ & $150.1$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.195$ & $0.002$ & $9.82$ & $0.02$ & $2.9$ & Lupus & E & 56,--,--,56\\
HD~133971 & UCL & A9V & 15:08:41.561 & --40:17:09.43 & $-25.96$ & $0.41$ & $-23.10$ & $0.38$ & $116.4$ & $4.6$ & $\cdots$ & $0.23$ & $\cdots$ & $8.175$ & $0.002$ & $7.63$ & $0.01$ & $1.2$ & Sco-Cen & X & --,--,--,57\\
TYC~7335--194--1 & UCL & F5V & 15:41:41.064 & --34:00:59.59 & $-10.9$ & $2.2$ & $-20.29$ & $0.41$ & $156$ & $15$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.541$ & $0.001$ & $8.95$ & $0.01$ & $2.8$ & Lupus & E & 29,--,--,53\\
HD~144049 & UCL & G0V & 16:04:52.819 & --26:40:14.21 & $-23.4$ & $1.0$ & $-34.90$ & $0.50$ & $104.4$ & $2.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.353$ & $0.001$ & $8.44$ & $0.02$ & $1.6$ & USCO & E & 19,--,--,53\\
TYC~7851--810--1 & UCL & (K3) & 16:08:30.686 & --38:28:27.22 & $-9.2$ & $1.4$ & $-25.17$ & $0.21$ & $150.8$ & $7.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.569$ & $0.001$ & $8.97$ & $0.01$ & $3.4$ & Lupus & E & 19,--,--,54\\
TYC~6801--214--1 & UCL & A5/7III: & 16:11:50.662 & --27:33:10.32 & $-20.15$ & $0.05$ & $-34.50$ & $0.03$ & $99.7$ & $3.8$ & $\cdots$ & $0.49$ & $\cdots$ & $7.931$ & $0.003$ & $7.34$ & $0.03$ & $0.6$ & Sco-Cen & X,Lm & 29,--,--,53\\
HD~146626 & UCL & F3V & 16:18:39.010 & --35:24:30.99 & $-13.99$ & $0.08$ & $-31.02$ & $0.07$ & $131.4$ & $4.6$ & $\cdots$ & $0.11$ & $\cdots$ & $8.582$ & $0.001$ & $7.85$ & $0.01$ & $0.0$ & USCO & X & 29,--,--,53\\
HD~147754 & UCL & A9V & 16:24:56.299 & --31:34:00.07 & $-9.84$ & $0.47$ & $-23.38$ & $0.60$ & $150$ & $13$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.599$ & $0.002$ & $8.10$ & $0.02$ & $1.1$ & USCO & $\cdots$ & 19,--,--,54\\
CD--51~10295 & UCL & K2V(e) & 16:33:50.417 & --51:19:01.93 & $-24.8$ & $1.3$ & $-42.9$ & $2.9$ & $88.9$ & $6.8$ & $5 \pm 1$ & $0.10$ & $\cdots$ & $10.427$ & $0.002$ & $8.63$ & $0.01$ & $2.5$ & USCO & X,Li,E & 19,--,--,54\\
HD~176497 & UCRA & A0IV & 19:02:06.797 & --36:21:42.28 & $4.50$ & $0.41$ & $-28.55$ & $0.55$ & $170$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.342$ & $0.001$ & $8.02$ & $0.02$ & $0.9$ & CRA & Lm & 58,10,10,59\\
CD--25~11133 & USCO & (G3) & 15:51:07.891 & --25:38:59.66 & $-13.7$ & $1.3$ & $-26.33$ & $0.34$ & $133.4$ & $5.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.618$ & $0.001$ & $8.62$ & $0.01$ & $2.0$ & UCL & E & 10,10,10,60\\
HD~142540 & USCO & A2/3III & 15:56:05.083 & --25:56:09.38 & $-21.81$ & $0.05$ & $-32.44$ & $0.03$ & $94.7$ & $4.4$ & $\cdots$ & $0.54$ & $\cdots$ & $7.608$ & $0.002$ & $7.14$ & $0.02$ & $2.0$ & Sco-Cen & X,E,Lm & 19,--,--,44\\
HD~143069 & USCO & A3V & 15:59:11.870 & --26:35:01.18 & $-17.66$ & $0.29$ & $-20.11$ & $0.34$ & $127.0$ & $8.3$ & $\cdots$ & $0.67$ & $\cdots$ & $8.070$ & $0.001$ & $7.30$ & $0.02$ & $1.5$ & Sco-Cen & X,E & 9,--,--,61\\
HD~144713 & USCO & F3/5V & 16:08:05.206 & --24:55:33.60 & $-14.22$ & $0.99$ & $-23.96$ & $0.58$ & $148.3$ & $5.0$ & $\cdots$ & $0.92$ & $\cdots$ & $8.989$ & $0.001$ & $7.85$ & $0.01$ & $1.9$ & Sco-Cen & X,E & 14,--,--,62\\
HD~145101 & USCO & A3IV/V & 16:09:58.039 & --22:24:35.29 & $-10.38$ & $0.38$ & $-25.84$ & $0.39$ & $145.4$ & $6.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.644$ & $0.001$ & $7.03$ & $0.02$ & $3.4$ & Sco-Cen & E,Lm & --,--,--,63\\
ROXs~43A & USCO & G5IVe & 16:31:20.114 & --24:30:05.43 & $-4.2$ & $2.5$ & $-21.8$ & $2.5$ & $173$ & $26$ & $-4.9 \pm 0.6$ & $\cdots$ & $\cdots$ & $10.228$ & $0.003$ & $7.90$ & $0.03$ & $10.3$ & ROPH & Li,E,Lm & 19,--,--,64\\
\sidehead{\textbf{Confirmed Candidate Members}}
CD--41~2076 & ABDMG & K5Ve & 05:48:30.422 & --41:27:30.24 & $13.5$ & $1.5$ & $-6.5$ & $2.3$ & $55.5$ & $1.4$ & $31 \pm 1$ & $-0.06$ & $\cdots$ & $11.012$ & $0.005$ & $9.19$ & $0.02$ & $2.2$ & ABDMG & X,E & 10,10,10,10\\
V1841~Ori & BPMG & K2IV & 05:00:49.303 & +15:26:59.82 & $17.3$ & $2.3$ & $-58.2$ & $1.5$ & $52.35$ & $0.84$ & $18.1 \pm 0.9$ & $-0.05$ & $\cdots$ & $10.279$ & $0.002$ & $8.41$ & $0.02$ & $1.0$ & BPMG & X,Li,Lm & 10,65,10,65\\
CD--54~7336 & BPMG & K1V & 17:29:55.068 & --54:15:49.60 & $-5.5$ & $1.6$ & $-63.3$ & $1.8$ & $69.4$ & $1.1$ & $-0.2 \pm 0.9$ & $-0.11$ & $\cdots$ & $9.249$ & $0.002$ & $7.94$ & $0.03$ & $1.6$ & BPMG & X,Li,E & 10,7,10,10\\
BD+27~2139 & CBER & K0III & 12:28:56.412 & +26:32:57.26 & $-13.9$ & $1.0$ & $-8.60$ & $0.93$ & $87.4$ & $3.3$ & $0.8 \pm 0.2$ & $\cdots$ & $\cdots$ & $10.443$ & $0.001$ & $9.21$ & $0.02$ & $1.4$ & CBER & Lm & 5,5,5,66\\
CD--36~1785 & COL & K1Ve & 04:34:50.820 & --35:47:21.13 & $32.66$ & $0.80$ & $2.13$ & $0.98$ & $86.7$ & $1.7$ & $23 \pm 1$ & $-0.25$ & $16.68 \pm 0.03$ & $10.476$ & $0.004$ & $9.30$ & $0.02$ & $1.4$ & COL & Li,UV & 67,4,--,68\\
HD~31242 & COL & G5V & 04:51:53.583 & --46:47:13.11 & $30.05$ & $0.56$ & $12.73$ & $0.93$ & $84.1$ & $1.7$ & $20 \pm 2$ & $0.23$ & $15.09 \pm 0.01$ & $9.673$ & $0.004$ & $8.54$ & $0.02$ & $2.2$ & COL & X,Li,UV,E,Ca & 69,70,--,66\\
HD~272836 & COL & K2V(e) & 04:53:05.244 & --48:44:38.50 & $28.79$ & $0.79$ & $15.3$ & $1.1$ & $83.4$ & $1.6$ & $24 \pm 1$ & $0.15$ & $17.43 \pm 0.04$ & $10.247$ & $0.001$ & $8.87$ & $0.01$ & $1.9$ & COL & X,Li,UV,E & --,70,--,71\\
CD--43~1846 & COL & G0 & 05:26:22.996 & --43:22:36.12 & $19.53$ & $0.34$ & $11.71$ & $0.33$ & $93.2$ & $2.1$ & $24 \pm 2$ & $0.01$ & $\cdots$ & $8.902$ & $0.002$ & $8.06$ & $0.01$ & $2.5$ & COL & X,Li,E & 72,70,--,73\\
CD--40~2458 & COL & K0V & 06:26:06.918 & --41:02:53.60 & $5.08$ & $0.87$ & $12.75$ & $0.78$ & $97.0$ & $2.1$ & $22 \pm 2$ & $-0.20$ & $15.94 \pm 0.02$ & $9.827$ & $0.004$ & $8.53$ & $0.03$ & $1.5$ & COL & Li,UV,E & 74,7,--,73\\
HD~285828 & HYA & K2 & 04:27:25.446 & +14:15:38.10 & $96.9$ & $1.3$ & $-11.37$ & $0.52$ & $50.96$ & $0.99$ & $39 \pm 1$ & $\cdots$ & $\cdots$ & $9.944$ & $0.002$ & $8.37$ & $0.02$ & $0.0$ & HYA & $\cdots$ & 14,70,--,66\\
HD~285766 & HYA & K2 & 04:27:59.075 & +18:30:00.40 & $105.1$ & $2.0$ & $-34.8$ & $1.1$ & $51.5$ & $1.6$ & $38 \pm 4$ & $-0.18$ & $\cdots$ & $9.697$ & $0.002$ & $8.15$ & $0.02$ & $\cdots$ & HYA & $\cdots$ & 75,76,--,75\\
HD~29896 & HYA & K3 & 04:43:15.798 & +17:04:08.38 & $99.7$ & $1.7$ & $-40.4$ & $1.6$ & $41.4$ & $1.3$ & $43 \pm 1$ & $-0.31$ & $17.16 \pm 0.01$ & $9.445$ & $0.004$ & $8.00$ & $0.01$ & $0.0$ & HYA & UV & 10,10,10,10\\
HD~95766 & LCC & G0/2 & 11:02:07.164 & --61:27:30.59 & $-30.25$ & $0.90$ & $2.98$ & $0.69$ & $111.8$ & $3.5$ & $17 \pm 1$ & $\cdots$ & $\cdots$ & $9.031$ & $0.002$ & $8.18$ & $0.02$ & $0.0$ & LCC & $\cdots$ & 14,7,--,70\\
TYC~8973--2084--1 & LCC & K4V(e) & 11:59:46.010 & --61:01:13.36 & $-34.7$ & $1.4$ & $-7.7$ & $1.8$ & $118.2$ & $6.2$ & $16 \pm 1$ & $-0.03$ & $\cdots$ & $10.906$ & $0.003$ & $9.31$ & $0.03$ & $1.8$ & LCC & X,Li,E & 14,70,--,70\\
CPD--63~2126 & LCC & G8V & 12:04:14.326 & --64:18:51.61 & $-36.09$ & $0.91$ & $0.92$ & $0.82$ & $99.8$ & $4.6$ & $16 \pm 1$ & $0.32$ & $\cdots$ & $9.803$ & $0.003$ & $8.81$ & $0.01$ & $2.2$ & LCC & X,Li,E & 10,7,10,65\\
HD~104919 & LCC & G9V & 12:04:48.775 & --64:09:55.49 & $-38.52$ & $0.81$ & $-4.10$ & $0.80$ & $100.8$ & $4.4$ & $15 \pm 1$ & $0.46$ & $\cdots$ & $9.214$ & $0.004$ & $8.06$ & $0.02$ & $2.0$ & LCC & X,Li,E & 10,10,10,10\\
HD~105383 & LCC & B9V & 12:08:04.814 & --50:45:49.28 & $-33.98$ & $0.21$ & $-10.18$ & $0.21$ & $114.0$ & $7.7$ & $16 \pm 5$ & $\cdots$ & $\cdots$ & $6.400$ & $0.000$ & $6.45$ & $0.02$ & $1.4$ & LCC & $\cdots$ & 5,5,5,77\\
TYC~9231--1185--1 & LCC & K3IV(e) & 12:16:40.150 & --70:07:36.33 & $-36.37$ & $0.69$ & $-7.98$ & $0.84$ & $109.7$ & $3.3$ & $13 \pm 2$ & $0.26$ & $\cdots$ & $10.256$ & $0.001$ & $8.80$ & $0.02$ & $3.1$ & LCC & X,Li,E,Ca,Lm & 78,70,--,70\\
HD~107441 & LCC & G8IV & 12:21:16.421 & --53:17:45.15 & $-35.17$ & $0.70$ & $-12.26$ & $0.46$ & $112.5$ & $3.4$ & $13 \pm 1$ & $-0.03$ & $\cdots$ & $9.213$ & $0.002$ & $8.11$ & $0.01$ & $2.0$ & LCC & X,Li,E,Lm & 10,10,10,10\\
CD--52~5008 & LCC & G2IV & 12:22:33.185 & --53:33:49.13 & $-28.05$ & $0.74$ & $-10.06$ & $0.46$ & $137.8$ & $4.9$ & $16 \pm 2$ & $0.00$ & $\cdots$ & $9.175$ & $0.001$ & $8.17$ & $0.02$ & $1.8$ & LCC & X,Li,E,Lm & 79,7,13,10\\
HD~112245 & LCC & K0Ve & 12:56:09.288 & --61:27:25.73 & $-51.44$ & $0.73$ & $-17.21$ & $0.66$ & $76.7$ & $1.7$ & $11 \pm 3$ & $0.17$ & $\cdots$ & $9.064$ & $0.004$ & $7.82$ & $0.00$ & $1.7$ & LCC & X,Li,E & 10,10,10,10\\
CD--59~4629 & LCC & G3V & 13:13:28.046 & --60:00:44.82 & $-28.49$ & $0.49$ & $-10.39$ & $0.59$ & $124.1$ & $4.2$ & $12 \pm 1$ & $0.36$ & $\cdots$ & $9.843$ & $0.003$ & $8.73$ & $0.02$ & $1.2$ & LCC & X,Li & 10,7,10,10\\
TYC~8674--2317--1 & LCC & (K4) & 13:21:20.201 & --59:03:44.43 & $-32.49$ & $0.75$ & $-18.77$ & $0.65$ & $106.4$ & $3.8$ & $16 \pm 2$ & $\cdots$ & $\cdots$ & $10.334$ & $0.002$ & $8.55$ & $0.03$ & $2.1$ & LCC & E & 11,7,--,54\\
CD--49~7937 & LCC & G0 & 13:26:51.331 & --49:46:27.09 & $-30.3$ & $1.7$ & $-17.08$ & $0.54$ & $129.5$ & $4.2$ & $10 \pm 3$ & $\cdots$ & $\cdots$ & $10.083$ & $0.004$ & $9.09$ & $0.02$ & $2.0$ & LCC & E & 10,10,10,54\\
HD~117884 & LCC & G2IV & 13:34:20.201 & --52:40:36.42 & $-35.86$ & $0.78$ & $-20.39$ & $0.87$ & $114.0$ & $5.0$ & $10 \pm 1$ & $0.44$ & $\cdots$ & $9.118$ & $0.001$ & $8.06$ & $0.01$ & $2.4$ & LCC & X,Li,E,Lm & 10,10,10,54\\
CD--46~287 & OCT & K6Ve & 01:01:16.748 & --45:56:36.87 & $33.91$ & $0.46$ & $23.19$ & $0.71$ & $76.0$ & $2.4$ & $10 \pm 1$ & $0.09$ & $18.33 \pm 0.04$ & $11.224$ & $0.003$ & $9.45$ & $0.02$ & $2.1$ & OCT & X,Li,UV,E & 8,80,--,54\\
HD~22887 & PLE & F0V & 03:41:22.991 & +23:29:12.29 & $21.51$ & $0.11$ & $-45.25$ & $0.07$ & $127.4$ & $4.0$ & $3 \pm 7$ & $\cdots$ & $\cdots$ & $9.037$ & $0.001$ & $8.28$ & $0.01$ & $1.1$ & PLE & $\cdots$ & 10,10,10,81\\
Cl~Melotte~22~173 & PLE & K0V & 03:43:48.435 & +25:11:23.55 & $22.6$ & $2.1$ & $-49.2$ & $1.3$ & $129.3$ & $5.3$ & $5.7 \pm 0.9$ & $\cdots$ & $\cdots$ & $10.545$ & $0.002$ & $9.33$ & $0.02$ & $1.1$ & PLE & Li & 10,10,10,54\\
HD~23195 & PLE & F6V & 03:43:58.825 & +23:52:57.14 & $22.7$ & $2.3$ & $-45.66$ & $0.53$ & $147$ & $14$ & $5.8 \pm 0.5$ & $\cdots$ & $\cdots$ & $9.496$ & $0.001$ & $8.60$ & $0.03$ & $1.3$ & PLE & $\cdots$ & 82,70,--,83\\
TYC~1260--498--1 & PLE & (G4) & 03:44:41.842 & +22:27:51.69 & $22.7$ & $2.2$ & $-44.94$ & $0.53$ & $137$ & $11$ & $6.1 \pm 0.2$ & $1.00$ & $\cdots$ & $10.511$ & $0.001$ & $9.48$ & $0.02$ & $0.7$ & PLE & X & 52,84,10,84\\
BD+22~548 & PLE & G0V & 03:46:10.065 & +23:20:23.30 & $21.0$ & $1.5$ & $-49.87$ & $0.66$ & $116.3$ & $7.7$ & $6.7 \pm 0.3$ & $\cdots$ & $\cdots$ & $9.959$ & $0.005$ & $8.97$ & $0.01$ & $0.5$ & PLE & $\cdots$ & 10,10,10,54\\
BD+23~527 & PLE & G0V & 03:46:53.769 & +23:35:00.12 & $21.9$ & $2.0$ & $-44.28$ & $0.33$ & $139$ & $10$ & $4 \pm 1$ & $\cdots$ & $\cdots$ & $10.326$ & $0.001$ & $9.35$ & $0.02$ & $2.1$ & PLE & E & --,84,--,84\\
V1046~Tau & PLE & G5 & 03:46:54.939 & +24:47:46.13 & $17.2$ & $1.8$ & $-46.60$ & $0.31$ & $123.1$ & $7.4$ & $5.8 \pm 0.2$ & $\cdots$ & $\cdots$ & $10.354$ & $0.002$ & $9.27$ & $0.02$ & $0.6$ & PLE & $\cdots$ & 10,10,10,54\\
BD+07~582A & TAU & K0 & 04:00:09.420 & +08:18:15.04 & $12.63$ & $0.62$ & $-8.42$ & $0.37$ & $106.2$ & $2.6$ & $13.8 \pm 0.5$ & $0.27$ & $\cdots$ & $10.263$ & $0.003$ & $8.52$ & $0.03$ & $0.0$ & TAU & X & 35,7,--,54\\
CD--60~416 & THA & K5Ve & 02:07:32.393 & --59:40:21.40 & $93.58$ & $0.52$ & $-22.9$ & $1.4$ & $44.68$ & $0.74$ & $10.4 \pm 0.3$ & $-0.08$ & $17.42 \pm 0.03$ & $9.746$ & $0.002$ & $8.33$ & $0.02$ & $\cdots$ & THA & X,Li,UV & 10,10,10,54\\
CD--46~1064 & THA & K3V & 03:30:49.229 & --45:55:57.44 & $88.68$ & $0.49$ & $-6.18$ & $0.94$ & $43.18$ & $0.44$ & $13 \pm 2$ & $-0.06$ & $\cdots$ & $9.297$ & $0.002$ & $7.77$ & $0.02$ & $2.4$ & THA & X,Li,E,Ca & 10,10,10,53\\
CD--30~2310 & THA & K4Ve & 05:18:29.091 & --30:01:32.16 & $39.1$ & $1.3$ & $-2.7$ & $1.1$ & $65.3$ & $1.5$ & $21 \pm 1$ & $-0.07$ & $18.81 \pm 0.07$ & $11.055$ & $0.003$ & $9.13$ & $0.03$ & $2.5$ & THA & X,Li,UV,E & 8,6,--,54\\
CD--86~147 & THA & G8IV & 23:27:50.186 & --86:13:19.33 & $52.23$ & $0.63$ & $-42.27$ & $0.70$ & $63.42$ & $0.97$ & $9 \pm 2$ & $-0.01$ & $14.589 \pm 0.009$ & $9.106$ & $0.004$ & $7.95$ & $0.02$ & $0.0$ & THA & X,Li,UV,Lm & 10,10,10,54\\
HD~116099 & UCL & G2IV & 13:22:04.435 & --45:03:23.40 & $-23.3$ & $1.3$ & $-15.94$ & $0.51$ & $141.6$ & $9.8$ & $14 \pm 1$ & $0.53$ & $14.89 \pm 0.01$ & $9.887$ & $0.004$ & $8.96$ & $0.03$ & $2.4$ & UCL & X,Li,E,Lm & 10,5,10,85\\
TYC~7796--286--1 & UCL & K3.5IV & 13:38:49.332 & --42:37:23.75 & $-28.62$ & $0.89$ & $-20.71$ & $0.32$ & $126.3$ & $4.0$ & $6 \pm 3$ & $-0.35$ & $\cdots$ & $11.022$ & $0.005$ & $9.52$ & $0.02$ & $1.6$ & UCL & Li,E,Ca,Lm & 10,10,10,54\\
TYC~8266--2914--1 & UCL & K2IVn & 13:44:24.394 & --47:06:34.29 & $-25.1$ & $2.4$ & $-19.40$ & $0.86$ & $138.4$ & $6.9$ & $6 \pm 5$ & $0.35$ & $16.77 \pm 0.02$ & $10.144$ & $0.004$ & $8.67$ & $0.02$ & $3.1$ & UCL & X,Li,UV,E,Lm & 10,10,10,54\\
HD~119658 & UCL & F6V & 13:45:41.930 & --49:04:59.24 & $-24.36$ & $0.79$ & $-17.77$ & $0.87$ & $141.4$ & $7.7$ & $9 \pm 1$ & $-0.01$ & $13.714 \pm 0.006$ & $9.065$ & $0.001$ & $8.37$ & $0.02$ & $2.3$ & UCL & X,Li,E & 10,10,10,54\\
HD~123484 & UCL & K0/1 & 14:09:03.542 & --44:38:44.63 & $-21.97$ & $0.90$ & $-19.3$ & $1.1$ & $149.0$ & $8.9$ & $7 \pm 2$ & $0.67$ & $\cdots$ & $9.239$ & $0.002$ & $8.24$ & $0.01$ & $1.8$ & UCL & X,E & 19,7,--,54\\
CD--47~9419 & UCL & G6V & 14:47:31.738 & --48:00:05.95 & $-26.6$ & $1.1$ & $-20.46$ & $0.41$ & $131.1$ & $4.3$ & $8 \pm 1$ & $0.50$ & $\cdots$ & $10.383$ & $0.004$ & $9.42$ & $0.02$ & $1.4$ & UCL & X,Li & 10,10,10,85\\
CD--35~9918 & UCL & G8V & 14:57:19.601 & --36:12:27.81 & $-24.5$ & $2.0$ & $-24.72$ & $0.84$ & $136.8$ & $4.6$ & $4.3 \pm 0.5$ & $0.69$ & $\cdots$ & $9.944$ & $0.003$ & $8.77$ & $0.03$ & $2.1$ & UCL & X,Li,E & 29,86,--,87\\
2M1501--4120 & UCL & G3V & 15:01:11.534 & --41:20:40.90 & $-16.6$ & $1.3$ & $-19.4$ & $1.1$ & $178$ & $22$ & $6 \pm 1$ & $0.36$ & $\cdots$ & $9.933$ & $0.005$ & $8.75$ & $0.03$ & $1.6$ & UCL & X,Li,E & 10,10,10,88\\
CD--47~9621 & UCL & G4V & 15:01:58.786 & --47:55:46.80 & $-23.4$ & $1.0$ & $-23.08$ & $0.43$ & $140.5$ & $4.7$ & $8 \pm 1$ & $0.42$ & $\cdots$ & $9.901$ & $0.002$ & $8.91$ & $0.02$ & $2.5$ & UCL & X,Li,E & 19,80,--,55\\
TYC~7829--2168--1 & UCL & K3IV & 15:08:54.698 & --43:03:14.16 & $-20.46$ & $0.81$ & $-26.11$ & $0.47$ & $136.0$ & $4.9$ & $3 \pm 3$ & $-0.05$ & $\cdots$ & $10.882$ & $0.003$ & $9.53$ & $0.02$ & $2.3$ & UCL & X,Li,E,Lm & 89,86,--,89\\
CD--52~6550 & UCL & G9IV & 15:18:01.697 & --53:17:29.36 & $-28.7$ & $1.5$ & $-32.38$ & $0.93$ & $104.2$ & $4.5$ & $5 \pm 1$ & $-0.04$ & $\cdots$ & $9.849$ & $0.003$ & $8.51$ & $0.02$ & $2.1$ & UCL & X,Li,E,Lm & 10,5,10,54\\
HD~135932 & UCL & F8V & 15:19:00.173 & --33:03:28.21 & $-16.1$ & $1.4$ & $-20.24$ & $0.64$ & $165.5$ & $7.2$ & $0 \pm 1$ & $\cdots$ & $14.556 \pm 0.007$ & $9.775$ & $0.001$ & $8.81$ & $0.03$ & $1.4$ & UCL & UV & 10,10,10,85\\
HD~329929 & UCL & K0V & 15:46:51.766 & --49:19:05.12 & $-19.7$ & $1.3$ & $-27.95$ & $0.40$ & $128.3$ & $5.7$ & $6 \pm 1$ & $0.07$ & $\cdots$ & $10.048$ & $0.002$ & $8.77$ & $0.02$ & $1.1$ & UCL & X,Li & 90,80,--,88\\
HD~143099 & UCL & F5V & 15:59:58.241 & --38:24:32.14 & $-17.80$ & $0.88$ & $-27.19$ & $0.45$ & $136.2$ & $7.6$ & $-0 \pm 5$ & $0.19$ & $\cdots$ & $9.131$ & $0.001$ & $8.32$ & $0.02$ & $1.7$ & UCL & X,E & --,91,--,54\\
HD~143358 & UCL & G1V & 16:01:07.906 & --32:54:52.97 & $-17.69$ & $0.86$ & $-28.98$ & $0.45$ & $123.2$ & $5.2$ & $1.6 \pm 0.8$ & $0.34$ & $\cdots$ & $9.472$ & $0.004$ & $8.47$ & $0.01$ & $\cdots$ & UCL & X,Li & 10,4,10,54\\
MZ~Lup & UCL & G5IVe & 16:01:08.957 & --33:20:14.46 & $-10.1$ & $1.6$ & $-18.70$ & $0.46$ & $197$ & $21$ & $2 \pm 1$ & $0.75$ & $\cdots$ & $10.507$ & $0.002$ & $9.03$ & $0.02$ & $\cdots$ & UCL & X,Li,Lm & 10,10,10,54\\
HD~146610 & UCL & G0V & 16:18:38.530 & --38:39:12.31 & $-25.77$ & $0.08$ & $-33.51$ & $0.06$ & $97.3$ & $2.8$ & $-2 \pm 1$ & $0.10$ & $\cdots$ & $8.889$ & $0.001$ & $8.01$ & $0.01$ & $1.9$ & UCL & X,Li,E & 10,10,10,54\\
CD--33~11099 & UCL & G6V & 16:19:50.556 & --33:54:45.72 & $-16.6$ & $2.0$ & $-25.2$ & $1.4$ & $136.2$ & $4.2$ & $0 \pm 1$ & $0.47$ & $15.30 \pm 0.01$ & $9.899$ & $0.003$ & $8.83$ & $0.03$ & $1.2$ & UCL & X,Li,UV & 8,7,--,54\\
HD~147048 & UCL & G9IV & 16:21:12.180 & --40:30:21.03 & $-10.2$ & $2.1$ & $-29.0$ & $1.1$ & $147$ & $20$ & $1 \pm 1$ & $0.13$ & $\cdots$ & $10.139$ & $0.002$ & $8.96$ & $0.02$ & $2.0$ & UCL & X,Li,E,Lm & 10,10,10,54\\
HD~147558 & UCL & F0V & 16:24:58.315 & --48:36:05.50 & $-17.87$ & $0.32$ & $-32.98$ & $0.42$ & $127.1$ & $6.6$ & $6 \pm 2$ & $\cdots$ & $\cdots$ & $8.518$ & $0.032$ & $7.67$ & $0.01$ & $2.0$ & UCL & E & 10,10,10,54\\
CD--37~10801 & UCL & K0IV & 16:27:30.530 & --37:49:21.91 & $-13.6$ & $1.9$ & $-24.5$ & $1.4$ & $149.4$ & $5.8$ & $5 \pm 1$ & $1.00$ & $\cdots$ & $10.562$ & $0.003$ & $9.26$ & $0.02$ & $2.3$ & UCL & X,Li,E,Lm & 10,10,10,84\\
CD--30~13383 & UCL & G8V & 16:42:07.714 & --30:38:38.18 & $-9.1$ & $2.1$ & $-23.3$ & $1.6$ & $154.6$ & $5.3$ & $-1 \pm 1$ & $1.00$ & $\cdots$ & $10.263$ & $0.003$ & $9.02$ & $0.02$ & $1.2$ & UCL & X,Li & 10,92,10,10\\
CD--25~12033 & UCL & K0V & 17:13:32.810 & --26:02:07.67 & $-15.5$ & $2.1$ & $-32.9$ & $1.5$ & $106.3$ & $3.2$ & $-7.2 \pm 0.7$ & $0.22$ & $\cdots$ & $9.871$ & $0.006$ & $8.53$ & $0.01$ & $2.4$ & UCL & X,Li,E & 10,10,10,10\\
HD~141618 & USCO & G0/2 & 15:50:56.395 & --25:34:19.39 & $-14.7$ & $1.1$ & $-25.21$ & $0.53$ & $128.4$ & $8.7$ & $-6 \pm 2$ & $1.00$ & $\cdots$ & $9.376$ & $0.002$ & $8.26$ & $0.00$ & $1.1$ & USCO & X & 52,10,10,52\\
HD~142506 & USCO & G8V & 15:55:48.804 & --25:12:24.47 & $-14.7$ & $1.7$ & $-24.06$ & $0.49$ & $134.2$ & $8.2$ & $-3 \pm 1$ & $0.00$ & $\cdots$ & $10.089$ & $0.002$ & $8.76$ & $0.03$ & $2.9$ & USCO & X,Li,E & 52,7,52,93\\
CD--24~12445 & USCO & G0 & 16:00:00.758 & --25:09:42.77 & $-14.1$ & $1.3$ & $-25.45$ & $0.31$ & $135.8$ & $5.9$ & $-1.3 \pm 0.3$ & $1.00$ & $\cdots$ & $10.213$ & $0.002$ & $9.13$ & $0.02$ & $1.3$ & USCO & X & 52,7,52,84\\
HD~145501A & USCO & B9V & 16:11:58.529 & --19:27:01.00 & $-6.92$ & $0.31$ & $-21.19$ & $0.36$ & $140.9$ & $8.2$ & $-0 \pm 10$ & $\cdots$ & $\cdots$ & $6.615$ & $0.001$ & $5.78$ & $0.01$ & $0.8$ & USCO & $\cdots$ & 52,7,52,84\\
CD--27~10839 & USCO & (G3) & 16:12:10.997 & --28:18:13.36 & $-13.85$ & $0.79$ & $-25.49$ & $0.49$ & $132.4$ & $4.3$ & $-3 \pm 1$ & $\cdots$ & $\cdots$ & $10.122$ & $0.001$ & $9.16$ & $0.03$ & $2.9$ & USCO & E & 52,7,52,52\\
\sidehead{\textbf{Known Bona Fide Members}}
PW~And & ABDMG & K0Ve & 00:18:21.057 & +30:57:19.56 & $141.45$ & $0.47$ & $-172.94$ & $0.62$ & $28.22$ & $0.32$ & $-11.0 \pm 0.1$ & $-0.09$ & $\cdots$ & $8.421$ & $0.002$ & $7.01$ & $0.02$ & $\cdots$ & ABDMG & X,Li & 40,94,39,42\\
HD~15407 & ABDMG & F5V & 02:30:50.800 & +55:32:52.83 & $81.32$ & $0.04$ & $-95.56$ & $0.03$ & $49.44$ & $0.74$ & $-13 \pm 1$ & $\cdots$ & $\cdots$ & $6.822$ & $0.000$ & $6.09$ & $0.02$ & $4.2$ & ABDMG & E & 95,12,--,95\\
HD~217343 & ABDMG & G5V & 23:00:19.409 & --26:09:15.92 & $109.21$ & $0.07$ & $-161.17$ & $0.05$ & $31.60$ & $0.24$ & $2.0 \pm 0.2$ & $-0.24$ & $13.434 \pm 0.004$ & $7.284$ & $0.002$ & $6.29$ & $0.01$ & $0.0$ & ABDMG & Li & 43,70,--,96\\
HD~173167 & BPMG & F5V & 18:48:06.386 & --62:13:48.21 & $12.98$ & $0.33$ & $-80.20$ & $0.36$ & $50.54$ & $0.69$ & $1 \pm 7$ & $\cdots$ & $\cdots$ & $7.142$ & $0.001$ & $6.42$ & $0.03$ & $\cdots$ & BPMG & Li & 14,12,--,97\\
HD~42270 & CAR & K0V & 05:53:29.497 & --81:56:52.23 & $25.71$ & $0.83$ & $62.88$ & $0.66$ & $57.7$ & $1.0$ & $16.7 \pm 0.6$ & $-0.05$ & $\cdots$ & $8.827$ & $0.003$ & $7.53$ & $0.02$ & $3.2$ & CAR & X,Li,E & 46,30,--,98\\
HD~37306 & COL & A1V & 05:37:08.793 & --11:46:32.20 & $20.14$ & $0.03$ & $-22.88$ & $0.03$ & $70.8$ & $3.9$ & $23.0 \pm 0.7$ & $\cdots$ & $\cdots$ & $6.141$ & $0.016$ & $5.99$ & $0.01$ & $3.6$ & COL & E & 99,7,--,96\\
HD~283044 & HYA & K7 & 03:52:41.165 & +25:48:15.20 & $140.7$ & $1.1$ & $-51.81$ & $0.55$ & $44.74$ & $0.51$ & $35.3 \pm 0.3$ & $\cdots$ & $\cdots$ & $10.457$ & $0.001$ & $8.70$ & $0.03$ & $\cdots$ & HYA & $\cdots$ & 14,70,--,96\\
HD~285804 & HYA & K7V & 04:28:10.991 & +16:28:14.90 & $114.2$ & $1.8$ & $-31.8$ & $1.0$ & $42.43$ & $0.43$ & $40.1 \pm 0.9$ & $\cdots$ & $\cdots$ & $10.381$ & $0.001$ & $8.56$ & $0.03$ & $\cdots$ & HYA & $\cdots$ & 100,12,--,101\\
HD~285836 & HYA & K5 & 04:32:41.042 & +19:06:48.03 & $90.62$ & $0.86$ & $-33.23$ & $0.76$ & $52.3$ & $1.1$ & $39.3 \pm 0.3$ & $\cdots$ & $\cdots$ & $10.039$ & $0.003$ & $8.57$ & $0.02$ & $\cdots$ & HYA & $\cdots$ & --,7,--,96\\
V997~Tau & HYA & G5 & 04:32:59.556 & +15:49:07.90 & $100.08$ & $0.67$ & $-25.13$ & $0.40$ & $47.00$ & $0.54$ & $40.4 \pm 0.4$ & $-0.72$ & $\cdots$ & $8.407$ & $0.001$ & $7.32$ & $0.01$ & $0.0$ & HYA & $\cdots$ & 43,7,--,96\\
HD~28878 & HYA & G5 & 04:33:38.069 & +16:45:44.61 & $97.94$ & $0.65$ & $-25.17$ & $0.35$ & $49.3$ & $1.0$ & $38.8 \pm 0.9$ & $\cdots$ & $16.17 \pm 0.01$ & $9.080$ & $0.001$ & $7.84$ & $0.01$ & $0.0$ & HYA & Ca & 102,7,--,96\\
HD~28977 & HYA & K0 & 04:34:32.276 & +15:49:38.90 & $90.3$ & $1.0$ & $-20.08$ & $0.42$ & $52.46$ & $0.92$ & $38.8 \pm 0.8$ & $\cdots$ & $\cdots$ & $9.342$ & $0.001$ & $8.06$ & $0.01$ & $0.0$ & HYA & Ca & 10,10,10,50\\
HD~29159 & HYA & K0 & 04:36:05.366 & +15:41:02.05 & $96.05$ & $0.71$ & $-24.18$ & $0.40$ & $50.10$ & $0.60$ & $39.6 \pm 0.9$ & $\cdots$ & $\cdots$ & $9.071$ & $0.003$ & $7.86$ & $0.01$ & $0.0$ & HYA & Ca & 10,12,10,54\\
TYC~1280--681--1 & HYA & (G6) & 04:48:51.754 & +15:56:50.83 & $69.4$ & $1.3$ & $-20.41$ & $0.85$ & $60.11$ & $0.82$ & $42 \pm 2$ & $\cdots$ & $16.14 \pm 0.02$ & $9.397$ & $0.002$ & $8.23$ & $0.02$ & $0.0$ & HYA & Ca & 11,12,--,103\\
HD~286085 & HYA & K6 & 04:50:00.801 & +16:24:43.01 & $84.3$ & $4.6$ & $-26.9$ & $2.7$ & $48.60$ & $0.70$ & $42 \pm 1$ & $\cdots$ & $\cdots$ & $10.087$ & $0.002$ & $8.48$ & $0.01$ & $0.0$ & HYA & $\cdots$ & 10,12,10,81\\
Cl~Melotte~25~348 & HYA & M0V & 05:01:36.124 & +13:55:58.51 & $85.7$ & $2.0$ & $-21.6$ & $1.4$ & $43.06$ & $0.53$ & $43 \pm 1$ & $\cdots$ & $\cdots$ & $10.612$ & $0.001$ & $8.75$ & $0.01$ & $\cdots$ & HYA & $\cdots$ & 11,12,--,54\\
HD~106506 & LCC & G1V & 12:15:18.470 & --63:25:30.48 & $-37.72$ & $0.07$ & $-9.52$ & $0.06$ & $106.2$ & $2.7$ & $11.9 \pm 0.3$ & $0.27$ & $\cdots$ & $8.222$ & $0.002$ & $7.25$ & $0.02$ & $3.0$ & LCC & X,Li,E & 10,10,10,54\\
HD~113466 & LCC & G5(V) & 13:05:05.201 & --64:13:55.54 & $-37.25$ & $0.11$ & $-17.07$ & $0.14$ & $99.2$ & $2.2$ & $11.4 \pm 0.7$ & $\cdots$ & $\cdots$ & $8.880$ & $0.002$ & $7.80$ & $0.01$ & $2.9$ & LCC & E & 81,4,--,54\\
HD~116402 & LCC & G3V & 13:24:35.069 & --55:57:24.39 & $-29.10$ & $0.08$ & $-15.03$ & $0.09$ & $118.6$ & $4.2$ & $12.3 \pm 0.3$ & $0.58$ & $\cdots$ & $9.431$ & $0.001$ & $8.48$ & $0.02$ & $\cdots$ & LCC & X,Li & 19,4,--,54\\
HD~117651 & LCC & A0V & 13:33:35.782 & --65:37:58.01 & $-35.93$ & $0.02$ & $-24.07$ & $0.02$ & $106.9$ & $4.8$ & $12 \pm 2$ & $\cdots$ & $\cdots$ & $6.387$ & $0.001$ & $6.32$ & $0.04$ & $0.0$ & LCC & $\cdots$ & 8,4,--,53\\
HD~119269 & LCC & G3V & 13:43:28.459 & --54:36:43.87 & $-41.57$ & $0.11$ & $-25.42$ & $0.12$ & $91.1$ & $1.9$ & $10 \pm 1$ & $\cdots$ & $\cdots$ & $9.069$ & $0.001$ & $8.01$ & $0.01$ & $2.3$ & LCC & Li,E & 8,4,--,54\\
HD~283420 & TAU & F8 & 04:10:35.876 & +25:21:44.77 & $2.77$ & $0.08$ & $-18.51$ & $0.05$ & $114.3$ & $4.1$ & $15 \pm 1$ & $-0.21$ & $13.168 \pm 0.004$ & $8.988$ & $0.001$ & $8.24$ & $0.01$ & $1.4$ & TAU & $\cdots$ & 19,4,--,103\\
HD~28150 & TAU & A1 & 04:27:04.868 & +18:12:27.03 & $5.63$ & $0.08$ & $-11.09$ & $0.05$ & $128.1$ & $9.0$ & $20 \pm 2$ & $0.36$ & $\cdots$ & $6.959$ & $0.001$ & $6.85$ & $0.01$ & $0.0$ & TAU & X & 8,4,10,54\\
HD~28929 & TAU & B6 & 04:34:37.994 & +28:57:39.82 & $1.12$ & $0.03$ & $-21.53$ & $0.02$ & $131$ & $12$ & $13 \pm 2$ & $\cdots$ & $\cdots$ & $5.913$ & $0.002$ & $5.93$ & $0.03$ & $1.6$ & TAU & E & 19,4,--,54\\
CD--51~7878 & UCL & G0 & 13:59:13.778 & --51:52:39.20 & $-26.80$ & $0.07$ & $-22.42$ & $0.05$ & $115.5$ & $6.2$ & $7 \pm 1$ & $\cdots$ & $\cdots$ & $9.458$ & $0.002$ & $8.25$ & $0.00$ & $2.0$ & UCL & E & 19,81,--,54\\
HD~124469 & UCL & A9V & 14:14:45.470 & --38:22:52.61 & $-21.20$ & $0.07$ & $-17.79$ & $0.04$ & $137.7$ & $6.6$ & $4 \pm 1$ & $\cdots$ & $\cdots$ & $8.609$ & $0.000$ & $8.08$ & $0.01$ & $1.9$ & UCL & E & 19,12,--,103\\
HD~124961 & UCL & B9V & 14:17:39.192 & --40:51:42.45 & $-18.64$ & $0.05$ & $-17.04$ & $0.03$ & $160$ & $10$ & $4 \pm 1$ & $\cdots$ & $\cdots$ & $7.887$ & $0.001$ & $7.80$ & $0.01$ & $0.2$ & UCL & $\cdots$ & 19,4,--,53\\
HD~127236 & UCL & F0V & 14:31:33.362 & --44:45:02.23 & $-23.53$ & $0.07$ & $-18.40$ & $0.04$ & $147.5$ & $6.6$ & $4 \pm 1$ & $\cdots$ & $\cdots$ & $8.823$ & $0.001$ & $8.19$ & $0.02$ & $1.0$ & UCL & $\cdots$ & 81,10,10,103\\
V1009~Cen & UCL & G8/K0V & 14:33:25.740 & --34:32:38.17 & $-31.52$ & $0.17$ & $-32.26$ & $0.13$ & $103.4$ & $2.5$ & $2 \pm 1$ & $\cdots$ & $16.01 \pm 0.01$ & $9.837$ & $0.004$ & $8.52$ & $0.01$ & $2.1$ & UCL & UV,E & 10,10,10,103\\
HD~129490 & UCL & F7IV/V & 14:44:04.320 & --40:59:22.58 & $-18.65$ & $0.09$ & $-21.11$ & $0.08$ & $151.1$ & $6.6$ & $3 \pm 1$ & $0.70$ & $\cdots$ & $8.985$ & $0.002$ & $8.02$ & $0.03$ & $2.0$ & UCL & X,E,Lm & 19,4,--,54\\
HD~129590 & UCL & G3V & 14:44:30.934 & --39:59:20.99 & $-22.03$ & $0.10$ & $-23.94$ & $0.08$ & $141.3$ & $6.6$ & $2 \pm 1$ & $\cdots$ & $\cdots$ & $9.107$ & $0.001$ & $8.19$ & $0.02$ & $2.4$ & UCL & E & 81,10,10,103\\
HD~129683 & UCL & F6V & 14:44:56.854 & --34:22:54.05 & $-18.14$ & $0.14$ & $-19.71$ & $0.07$ & $158.1$ & $6.6$ & $4.3 \pm 0.2$ & $\cdots$ & $\cdots$ & $9.490$ & $0.000$ & $8.65$ & $0.01$ & $2.6$ & UCL & E & 10,4,10,103\\
HD~133259 & UCL & K1:V & 15:04:48.871 & --39:49:24.28 & $-31.84$ & $0.11$ & $-38.33$ & $0.08$ & $93.0$ & $2.8$ & $7.0 \pm 0.4$ & $0.79$ & $14.65 \pm 0.01$ & $9.509$ & $0.003$ & $8.56$ & $0.02$ & $2.3$ & UCL & X,E & 29,4,--,103\\
HD~135619 & UCL & A2IV & 15:17:10.682 & --34:34:37.81 & $-21.33$ & $0.10$ & $-22.61$ & $0.06$ & $144.5$ & $7.4$ & $-1 \pm 1$ & $\cdots$ & $\cdots$ & $7.968$ & $0.001$ & $7.62$ & $0.01$ & $1.3$ & UCL & Lm & 10,10,10,54\\
HD~138009A & UCL & G2.5IV & 15:30:26.208 & --32:18:13.45 & $-26.34$ & $0.14$ & $-34.13$ & $0.08$ & $112.6$ & $3.5$ & $1 \pm 1$ & $0.38$ & $\cdots$ & $9.206$ & $0.003$ & $7.38$ & $0.01$ & $1.7$ & UCL & X,Li,E,Lm & 104,12,--,103\\
HD~138995 & UCL & G6Ve & 15:37:04.632 & --40:09:22.56 & $-20.77$ & $0.12$ & $-27.45$ & $0.09$ & $126.0$ & $4.0$ & $2 \pm 3$ & $0.18$ & $\cdots$ & $9.215$ & $0.003$ & $7.96$ & $0.01$ & $2.4$ & UCL & X,Li,E & 10,4,10,103\\
HD~140374 & UCL & G8V & 15:44:21.029 & --33:18:55.39 & $-19.23$ & $0.17$ & $-29.03$ & $0.11$ & $125.2$ & $3.7$ & $0 \pm 3$ & $\cdots$ & $\cdots$ & $9.400$ & $0.001$ & $8.26$ & $0.01$ & $1.0$ & UCL & $\cdots$ & 29,86,--,105\\
HD~140463A & UCL & G4IV & 15:44:57.667 & --34:11:54.12 & $-19.57$ & $0.16$ & $-26.05$ & $0.11$ & $142.6$ & $5.5$ & $2 \pm 1$ & $0.00$ & $\cdots$ & $9.724$ & $0.002$ & $8.43$ & $0.02$ & $0.0$ & UCL & X,Li,Lm & 29,86,--,103\\
HD~141521 & UCL & G8IV & 15:51:13.706 & --42:18:51.78 & $-19.15$ & $0.11$ & $-29.54$ & $0.08$ & $135.7$ & $4.4$ & $4 \pm 3$ & $0.07$ & $\cdots$ & $9.355$ & $0.005$ & $8.15$ & $0.03$ & $1.4$ & UCL & X,Li,Lm & 29,86,--,103\\
CD--41~10454 & UCL & G3V & 15:57:14.669 & --41:30:20.87 & $-19.41$ & $0.17$ & $-28.43$ & $0.12$ & $126.7$ & $4.0$ & $2 \pm 1$ & $-0.02$ & $\cdots$ & $10.126$ & $0.002$ & $9.03$ & $0.01$ & $0.0$ & UCL & X,Li & 29,4,--,103\\
RY~Lup & UCL & G8/K1IV/V & 15:59:28.373 & --40:21:51.58 & $-11.20$ & $0.22$ & $-22.31$ & $0.14$ & $151.1$ & $6.1$ & $1 \pm 3$ & $\cdots$ & $\cdots$ & $10.838$ & $0.034$ & $8.55$ & $0.01$ & $5.0$ & UCL & E,Lm & 10,10,10,54\\
HD~149551 & UCL & G2/5V: & 16:37:12.854 & --39:00:38.37 & $-11.62$ & $0.13$ & $-21.03$ & $0.10$ & $174$ & $12$ & $-3.6 \pm 0.3$ & $\cdots$ & $\cdots$ & $9.553$ & $0.001$ & $8.45$ & $0.02$ & $1.4$ & UCL & $\cdots$ & 19,81,--,54\\
AK~Sco & UCL & F5V & 16:54:44.839 & --36:53:18.00 & $-8.00$ & $0.16$ & $-29.05$ & $0.12$ & $143.5$ & $5.3$ & $-1 \pm 3$ & $\cdots$ & $\cdots$ & $8.805$ & $0.011$ & $7.68$ & $0.02$ & $5.3$ & UCL & E & 10,12,10,106\\
HD~238087 & UMA & K5V & 12:12:05.405 & +58:55:35.27 & $97.82$ & $0.06$ & $9.77$ & $0.06$ & $25.51$ & $0.37$ & $-10.0 \pm 0.2$ & $\cdots$ & $18.36 \pm 0.03$ & $9.364$ & $0.001$ & $7.57$ & $0.01$ & $0.8$ & UMA & $\cdots$ & 19,12,--,81\\
HD~115043 & UMA & G1V & 13:13:37.212 & +56:42:29.48 & $111.57$ & $0.02$ & $-18.91$ & $0.03$ & $24.87$ & $0.20$ & $-8.7 \pm 0.2$ & $-0.35$ & $12.232 \pm 0.002$ & $6.602$ & $0.001$ & $5.68$ & $0.01$ & $1.6$ & UMA & E & 11,13,13,107\\
HD~142113 & USCO & F8V & 15:53:20.878 & --19:23:53.95 & $-11.10$ & $0.08$ & $-21.29$ & $0.05$ & $150.2$ & $9.4$ & $-1 \pm 2$ & $\cdots$ & $\cdots$ & $8.977$ & $0.002$ & $7.78$ & $0.02$ & $1.7$ & USCO & E & 108,12,--,109\\
HD~144548 & USCO & F7V & 16:07:17.774 & --22:03:36.92 & $-10.81$ & $0.09$ & $-24.57$ & $0.06$ & $133.4$ & $5.1$ & $-1 \pm 2$ & $0.95$ & $\cdots$ & $8.448$ & $0.001$ & $7.54$ & $0.02$ & $3.1$ & USCO & X,Li,E & 69,5,5,96\\
HD~145631 & USCO & B9V & 16:12:44.093 & --19:30:10.72 & $-6.62$ & $0.08$ & $-24.72$ & $0.05$ & $144.4$ & $6.3$ & $-5.6 \pm 0.2$ & $\cdots$ & $\cdots$ & $7.560$ & $0.005$ & $7.05$ & $0.01$ & $3.1$ & USCO & E & 9,7,5,96\\
HD~145655 & USCO & G2V & 16:12:55.325 & --23:19:46.06 & $-9.50$ & $0.14$ & $-23.89$ & $0.10$ & $152.2$ & $5.3$ & $-5 \pm 1$ & $0.86$ & $\cdots$ & $8.987$ & $0.001$ & $7.77$ & $0.01$ & $3.7$ & USCO & X,E & 5,7,5,96\\
HD~146069 & USCO & F2V & 16:15:09.271 & --23:45:35.40 & $-8.04$ & $0.11$ & $-23.70$ & $0.06$ & $153.0$ & $6.9$ & $-2 \pm 3$ & $\cdots$ & $\cdots$ & $9.344$ & $0.001$ & $8.36$ & $0.02$ & $2.0$ & USCO & E & 5,7,5,96\\
HD~146089 & USCO & F5V & 16:15:10.438 & --22:07:10.26 & $-9.72$ & $0.13$ & $-20.11$ & $0.08$ & $167.5$ & $8.6$ & $-1 \pm 2$ & $\cdots$ & $\cdots$ & $9.987$ & $0.005$ & $8.90$ & $0.01$ & $2.1$ & USCO & E & 99,110,--,111\\
HD~147491 & USCO & G2IV & 16:23:22.915 & --26:22:16.94 & $-17.68$ & $0.13$ & $-35.15$ & $0.08$ & $100.4$ & $2.4$ & $-5 \pm 1$ & $\cdots$ & $\cdots$ & $9.416$ & $0.001$ & $8.32$ & $0.01$ & $1.9$ & USCO & Li,E,Lm & 112,12,--,113\\
EM$^{*}$~AS~209 & USCO & K4Ve & 16:49:15.295 & --14:22:08.00 & $-7.30$ & $0.15$ & $-23.73$ & $0.09$ & $127$ & $14$ & $-10.0 \pm 0.4$ & $0.92$ & $\cdots$ & $10.794$ & $0.005$ & $8.30$ & $0.04$ & $5.1$ & USCO & X,Li,E & 10,12,10,114\\
\sidehead{\textbf{Known Candidate Members}}
HW~Cet & ABDMG & (K2) & 03:12:34.343 & +09:44:55.75 & $61.2$ & $1.6$ & $-91.36$ & $0.83$ & $55.19$ & $0.89$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.102$ & $0.004$ & $8.60$ & $0.01$ & $\cdots$ & ABDMG & Li & 11,--,--,115\\
HD~24681 & ABDMG & G5V & 03:55:20.447 & --01:43:46.57 & $42.09$ & $0.90$ & $-91.43$ & $0.59$ & $55.24$ & $0.76$ & $\cdots$ & $-0.04$ & $\cdots$ & $8.730$ & $0.001$ & $7.71$ & $0.01$ & $0.0$ & ABDMG & X,Li & --,--,39,116\\
StKM~1--543 & ABDMG & K5 & 05:10:11.818 & +60:38:10.62 & $34.5$ & $1.4$ & $-154.1$ & $1.4$ & $40.61$ & $0.44$ & $\cdots$ & $\cdots$ & $19.24 \pm 0.05$ & $10.149$ & $0.001$ & $8.38$ & $0.01$ & $\cdots$ & ABDMG & $\cdots$ & 29,--,39,39\\
TYC~4365--1316--1 & ABDMG & (K4) & 07:58:50.023 & +70:43:20.19 & $-61.94$ & $0.58$ & $-121.3$ & $1.3$ & $44.13$ & $0.67$ & $\cdots$ & $\cdots$ & $20.0 \pm 0.1$ & $10.863$ & $0.002$ & $9.01$ & $0.02$ & $\cdots$ & ABDMG & $\cdots$ & 26,--,--,68\\
TYC~8966--1336--1 & ABDMG & (K6) & 10:53:28.294 & --65:24:29.00 & $-94.6$ & $1.2$ & $-18.75$ & $0.81$ & $48.78$ & $0.91$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.319$ & $0.002$ & $9.27$ & $0.02$ & $\cdots$ & ABDMG & $\cdots$ & 117,--,--,68\\
CD--51~9202 & ABDMG & M0 & 15:32:36.550 & --52:21:23.09 & $-95.21$ & $0.23$ & $-154.63$ & $0.18$ & $36.89$ & $0.32$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.289$ & $0.001$ & $8.43$ & $0.01$ & $0.0$ & ABDMG & $\cdots$ & 118,--,--,66\\
BD+25~2455 & CBER & G6 & 12:04:23.263 & +24:49:14.33 & $-11.3$ & $1.3$ & $-10.28$ & $0.95$ & $86.3$ & $2.8$ & $\cdots$ & $\cdots$ & $15.79 \pm 0.02$ & $9.813$ & $0.002$ & $8.75$ & $0.01$ & $0.7$ & CBER & $\cdots$ & 26,--,--,68\\
2M1207+2535 & CBER & K3 & 12:07:57.703 & +25:35:11.28 & $-8.4$ & $1.5$ & $-9.4$ & $1.2$ & $88.3$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.992$ & $0.004$ & $9.53$ & $0.02$ & $1.6$ & CBER & E & 3,--,--,68\\
TYC~1988--920--1 & CBER & K3 & 12:11:35.148 & +29:22:44.37 & $-10.4$ & $1.2$ & $-10.53$ & $0.96$ & $83.7$ & $3.8$ & $\cdots$ & $\cdots$ & $18.46 \pm 0.06$ & $10.940$ & $0.005$ & $9.57$ & $0.02$ & $1.5$ & CBER & UV,E & 119,--,--,119\\
2M1212+2615 & CBER & K2 & 12:12:53.222 & +26:15:01.29 & $-11.94$ & $0.93$ & $-9.82$ & $0.69$ & $85.7$ & $2.6$ & $\cdots$ & $\cdots$ & $18.86 \pm 0.08$ & $11.013$ & $0.002$ & $9.58$ & $0.01$ & $0.0$ & CBER & UV & 120,--,--,68\\
2M1223+2314 & CBER & (K2) & 12:23:47.201 & +23:14:44.35 & $-14.1$ & $1.6$ & $-9.2$ & $1.2$ & $87.8$ & $3.5$ & $\cdots$ & $\cdots$ & $19.4 \pm 0.1$ & $11.164$ & $0.003$ & $9.68$ & $0.02$ & $0.9$ & CBER & UV & 26,--,--,121\\
BD+24~2462 & CBER & K0 & 12:27:20.676 & +23:19:47.32 & $-11.84$ & $0.75$ & $-8.31$ & $0.56$ & $84.8$ & $2.0$ & $\cdots$ & $\cdots$ & $16.43 \pm 0.03$ & $10.039$ & $0.001$ & $8.91$ & $0.01$ & $1.0$ & CBER & $\cdots$ & 120,--,--,66\\
BD+29~2290 & CBER & G5 & 12:27:48.278 & +28:11:39.75 & $-13.63$ & $0.66$ & $-8.88$ & $0.55$ & $82.9$ & $1.9$ & $\cdots$ & $\cdots$ & $15.080 \pm 0.008$ & $9.458$ & $0.003$ & $8.44$ & $0.01$ & $0.0$ & CBER & $\cdots$ & --,--,--,122\\
BD+28~2119 & CBER & G7IV & 12:28:21.096 & +28:02:25.95 & $-12.09$ & $0.76$ & $-9.08$ & $0.62$ & $83.3$ & $2.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.086$ & $0.001$ & $8.94$ & $0.02$ & $0.0$ & CBER & Lm & 17,--,39,39\\
BD+26~2362 & CBER & G6III & 12:33:42.103 & +25:56:33.82 & $-14.11$ & $0.87$ & $-11.29$ & $0.75$ & $82.3$ & $2.7$ & $\cdots$ & $\cdots$ & $16.78 \pm 0.03$ & $10.234$ & $0.002$ & $9.03$ & $0.02$ & $1.7$ & CBER & UV,E,Lm & 26,--,--,123\\
HD~176423 & CRA & A1III/IV & 19:01:50.424 & --36:39:53.15 & $5.05$ & $0.58$ & $-26.59$ & $0.73$ & $127.0$ & $5.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.913$ & $0.001$ & $8.17$ & $0.02$ & $1.4$ & CRA & Lm & 14,--,--,96\\
EF~Cha & EPSC & A9III/IV & 12:07:05.311 & --78:44:28.15 & $-41.07$ & $0.04$ & $-9.21$ & $0.04$ & $101.1$ & $2.7$ & $\cdots$ & $0.30$ & $\cdots$ & $7.423$ & $0.001$ & $6.87$ & $0.02$ & $3.3$ & EPSC & X,E,Lm & 124,--,--,125\\
HD~105515 & EPSC & A6III/IV & 12:09:07.471 & --78:46:52.84 & $-43.63$ & $0.03$ & $-7.56$ & $0.02$ & $95.8$ & $3.1$ & $\cdots$ & $-0.10$ & $\cdots$ & $6.801$ & $0.001$ & $6.34$ & $0.02$ & $2.4$ & EPSC & X,E,Lm & --,--,--,61\\
HD~284155 & HYA & G5 & 04:08:36.341 & +23:46:06.35 & $119.8$ & $1.1$ & $-43.43$ & $0.72$ & $47.08$ & $0.66$ & $\cdots$ & $-0.06$ & $\cdots$ & $9.120$ & $0.002$ & $7.84$ & $0.01$ & $\cdots$ & HYA & X & 102,--,--,126\\
TYC~78--257--1 & HYA & (K1) & 04:21:04.251 & +03:16:07.85 & $139.2$ & $1.1$ & $17.54$ & $0.53$ & $37.31$ & $0.47$ & $\cdots$ & $\cdots$ & $17.06 \pm 0.03$ & $9.064$ & $0.002$ & $7.66$ & $0.01$ & $\cdots$ & HYA & UV & 99,--,--,96\\
LP~475--68 & HYA & M1V & 04:26:04.812 & +15:02:28.65 & $101.5$ & $1.2$ & $-22.62$ & $0.65$ & $47.64$ & $0.82$ & $\cdots$ & $0.04$ & $\cdots$ & $11.326$ & $0.003$ & $9.27$ & $0.02$ & $\cdots$ & HYA & X & 14,--,--,127\\
HD~284455 & HYA & K5V & 04:26:47.744 & +21:14:05.02 & $113.9$ & $1.1$ & $-45.79$ & $0.78$ & $42.65$ & $0.77$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.560$ & $0.001$ & $8.72$ & $0.01$ & $\cdots$ & HYA & $\cdots$ & 43,--,--,96\\
StKM~1--498 & HYA & K4/5 & 04:37:58.338 & +04:40:11.30 & $96.1$ & $1.1$ & $8.33$ & $0.82$ & $47.94$ & $0.77$ & $\cdots$ & $\cdots$ & $20.2 \pm 0.2$ & $10.788$ & $0.004$ & $8.96$ & $0.02$ & $\cdots$ & HYA & $\cdots$ & 14,--,--,103\\
HD~284785 & HYA & K4:V & 04:47:09.039 & +20:52:55.57 & $98.4$ & $1.7$ & $-50.0$ & $1.1$ & $42.25$ & $0.42$ & $\cdots$ & $\cdots$ & $17.42 \pm 0.03$ & $9.392$ & $0.001$ & $7.97$ & $0.02$ & $0.2$ & HYA & UV & 128,129,--,130\\
StKM~1--541 & HYA & K7 & 05:03:07.166 & +19:01:04.21 & $64.8$ & $2.4$ & $-33.0$ & $1.8$ & $53.8$ & $1.0$ & $\cdots$ & $\cdots$ & $20.4 \pm 0.2$ & $11.096$ & $0.004$ & $9.23$ & $0.02$ & $0.0$ & HYA & $\cdots$ & 99,--,--,96\\
HD~307802 & IC2602 & A5 & 10:31:07.462 & --64:10:55.01 & $-18.3$ & $1.1$ & $11.8$ & $1.2$ & $153.3$ & $8.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.412$ & $0.001$ & $8.68$ & $0.01$ & $1.9$ & IC2602 & E & 43,--,--,61\\
HD~91451 & IC2602 & F2V & 10:31:44.882 & --63:29:21.78 & $-16.87$ & $0.68$ & $11.09$ & $0.55$ & $140.5$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.095$ & $0.002$ & $8.44$ & $0.02$ & $1.1$ & IC2602 & $\cdots$ & 43,--,--,77\\
TYC~8965--604--1 & IC2602 & (G4) & 10:43:00.199 & --65:30:17.64 & $-16.95$ & $0.76$ & $10.75$ & $0.53$ & $146.2$ & $5.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.958$ & $0.002$ & $9.93$ & $0.02$ & $1.7$ & IC2602 & E & 14,--,--,131\\
V564~Car & IC2602 & (G3) & 10:46:14.791 & --64:02:57.91 & $-17.99$ & $0.90$ & $10.28$ & $0.45$ & $150.2$ & $7.6$ & $\cdots$ & $0.31$ & $\cdots$ & $10.484$ & $0.003$ & $9.50$ & $0.02$ & $1.2$ & IC2602 & X & 11,--,--,96\\
HD~310131 & IC2602 & G6V & 10:46:32.976 & --65:27:18.14 & $-18.23$ & $0.83$ & $10.93$ & $0.71$ & $146.9$ & $5.4$ & $\cdots$ & $0.38$ & $\cdots$ & $10.694$ & $0.002$ & $9.68$ & $0.02$ & $2.1$ & IC2602 & X,Li,E & --,--,--,96\\
HD~93874 & IC2602 & A3(IV) & 10:48:41.914 & --63:49:58.70 & $-18.50$ & $0.06$ & $9.95$ & $0.06$ & $146.7$ & $5.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.179$ & $0.001$ & $7.88$ & $0.01$ & $2.3$ & IC2602 & E,Lm & --,--,--,131\\
HD~305830 & LCC & F0/2 & 10:56:14.266 & --61:47:22.45 & $-27.17$ & $0.72$ & $4.33$ & $0.60$ & $107.1$ & $3.3$ & $\cdots$ & $-0.41$ & $\cdots$ & $8.719$ & $0.001$ & $8.01$ & $0.01$ & $2.0$ & LCC & E & 52,--,52,96\\
HD~305810 & LCC & G6V & 11:00:18.888 & --61:18:02.03 & $-32.5$ & $2.1$ & $3.8$ & $1.7$ & $123$ & $13$ & $\cdots$ & $0.04$ & $\cdots$ & $10.038$ & $0.001$ & $8.83$ & $0.02$ & $2.2$ & LCC & X,Li,E & --,--,--,44\\
HD~98194 & LCC & F3/5V & 11:16:50.827 & --61:05:07.95 & $-28.20$ & $0.11$ & $1.75$ & $0.11$ & $121.0$ & $3.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.937$ & $0.002$ & $8.22$ & $0.02$ & $0.0$ & LCC & $\cdots$ & 132,--,--,54\\
HD~99486 & LCC & G2/3V & 11:26:12.559 & --58:23:11.05 & $-35.56$ & $0.87$ & $-5.23$ & $0.68$ & $90.7$ & $3.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.068$ & $0.001$ & $8.01$ & $0.01$ & $0.4$ & LCC & $\cdots$ & 11,--,--,54\\
HD~308856 & LCC & G0 & 11:40:01.548 & --61:37:30.10 & $-29.5$ & $1.1$ & $-0.93$ & $0.49$ & $118.7$ & $4.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.531$ & $0.003$ & $8.69$ & $0.02$ & $1.3$ & LCC & $\cdots$ & 11,--,--,54\\
HD~104917 & LCC & A9/F0IV & 12:04:51.012 & --50:51:13.41 & $-30.63$ & $0.35$ & $-8.55$ & $0.28$ & $134.5$ & $6.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.253$ & $0.001$ & $7.80$ & $0.01$ & $0.4$ & LCC & Lm & 14,--,--,54\\
TYC~8974--711--1 & LCC & (G2) & 12:06:47.122 & --60:25:37.19 & $-28.9$ & $1.0$ & $-5.93$ & $0.81$ & $144.0$ & $8.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.188$ & $0.002$ & $9.26$ & $0.02$ & $1.3$ & LCC & $\cdots$ & 133,--,--,133\\
TYC~8241--2652--1 & LCC & K3IV(e) & 12:09:02.201 & --51:20:41.15 & $-33.4$ & $2.0$ & $-11.79$ & $0.86$ & $121.0$ & $5.4$ & $\cdots$ & $0.23$ & $\cdots$ & $10.835$ & $0.003$ & $9.39$ & $0.02$ & $8.3$ & LCC & X,Li,E,Lm & 8,--,--,54\\
HD~105785 & LCC & A3V & 12:10:42.005 & --56:26:32.52 & $-37.20$ & $0.03$ & $-12.57$ & $0.03$ & $111.1$ & $5.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $6.964$ & $0.001$ & $6.70$ & $0.01$ & $1.6$ & LCC & E & --,--,--,54\\
HD~106049 & LCC & F7V & 12:12:14.436 & --60:20:13.87 & $-31.03$ & $0.73$ & $-6.32$ & $0.60$ & $114.8$ & $4.2$ & $\cdots$ & $0.25$ & $\cdots$ & $9.172$ & $0.002$ & $8.29$ & $0.01$ & $2.4$ & LCC & X,E & 133,--,--,133\\
HD~106101 & LCC & A1/2V & 12:12:35.734 & --52:46:39.14 & $-34.93$ & $0.03$ & $-11.44$ & $0.03$ & $119.0$ & $6.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.389$ & $0.001$ & $7.15$ & $0.00$ & $1.2$ & LCC & $\cdots$ & 11,--,--,54\\
CD--56~4356 & LCC & (G3) & 12:13:43.553 & --57:34:53.36 & $-31.6$ & $1.1$ & $-10.68$ & $0.79$ & $99.9$ & $3.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.965$ & $0.004$ & $8.96$ & $0.01$ & $1.3$ & LCC & $\cdots$ & 133,--,--,133\\
TYC~8979--1734--1 & LCC & (G4) & 12:19:06.847 & --62:50:44.47 & $-28.76$ & $0.96$ & $-3.55$ & $0.76$ & $103.2$ & $4.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.932$ & $0.002$ & $8.91$ & $0.02$ & $2.5$ & LCC & E & 11,--,--,54\\
HD~107298 & LCC & A6V & 12:20:19.339 & --51:13:07.04 & $-33.07$ & $0.27$ & $-11.22$ & $0.26$ & $111.0$ & $5.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.644$ & $0.001$ & $7.26$ & $0.01$ & $0.5$ & LCC & $\cdots$ & 8,--,--,54\\
TYC~8633--2254--1 & LCC & K9IVe & 12:20:22.795 & --52:42:18.42 & $-34.9$ & $1.5$ & $-10.96$ & $0.69$ & $116.2$ & $7.1$ & $\cdots$ & $0.28$ & $\cdots$ & $11.577$ & $0.002$ & $8.61$ & $0.01$ & $\cdots$ & LCC & X,Li,Lm & 133,--,--,134\\
TYC~8983--854--1 & LCC & K3IVe & 12:23:47.400 & --64:02:55.08 & $-38.24$ & $0.66$ & $-10.69$ & $0.82$ & $105.8$ & $2.8$ & $\cdots$ & $0.50$ & $\cdots$ & $10.435$ & $0.001$ & $8.96$ & $0.03$ & $2.5$ & LCC & X,Li,E,Lm & --,--,--,54\\
TYC~8975--871--1 & LCC & K5IVe & 12:24:09.689 & --60:03:41.84 & $-35.4$ & $1.2$ & $-11.07$ & $0.79$ & $105.6$ & $4.4$ & $\cdots$ & $-0.20$ & $\cdots$ & $11.377$ & $0.003$ & $9.58$ & $0.02$ & $2.0$ & LCC & Li,E,Lm & --,--,--,54\\
HD~107919 & LCC & F7IV & 12:24:23.765 & --55:52:48.84 & $-32.32$ & $0.74$ & $-7.86$ & $0.70$ & $119.4$ & $3.5$ & $\cdots$ & $0.69$ & $\cdots$ & $9.359$ & $0.002$ & $8.49$ & $0.01$ & $1.7$ & LCC & X,E,Lm & 8,--,--,54\\
HD~108167 & LCC & G8(III) & 12:25:44.890 & --46:53:10.72 & $-27.94$ & $0.83$ & $-11.84$ & $0.53$ & $135.8$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.591$ & $0.003$ & $8.53$ & $0.02$ & $0.0$ & LCC & Lm & 52,--,52,52\\
HD~108234 & LCC & F5V & 12:26:19.646 & --47:38:56.12 & $-31.35$ & $0.67$ & $-18.16$ & $0.89$ & $121.9$ & $4.5$ & $\cdots$ & $\cdots$ & $13.735 \pm 0.006$ & $9.034$ & $0.001$ & $8.27$ & $0.01$ & $1.7$ & LCC & E & --,--,--,134\\
2M1227--6239 & LCC & K3IV(e) & 12:27:16.558 & --62:39:14.35 & $-39.86$ & $0.72$ & $-12.63$ & $0.59$ & $108.2$ & $3.3$ & $\cdots$ & $0.72$ & $\cdots$ & $10.376$ & $0.003$ & $8.81$ & $0.03$ & $0.9$ & LCC & X,Li,Lm & 11,--,--,54\\
CD--55~4663 & LCC & (G2) & 12:31:59.882 & --56:30:31.65 & $-33.10$ & $0.81$ & $-16.09$ & $0.56$ & $102.7$ & $3.2$ & $\cdots$ & $0.61$ & $\cdots$ & $9.612$ & $0.003$ & $8.68$ & $0.02$ & $\cdots$ & LCC & X & 8,--,--,54\\
HD~109276 & LCC & A2V & 12:33:58.205 & --56:34:14.71 & $-33.89$ & $0.26$ & $-14.86$ & $0.25$ & $112.4$ & $4.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.549$ & $0.001$ & $7.24$ & $0.01$ & $1.7$ & LCC & E & 8,--,--,54\\
TYC~8992--346--1 & LCC & (K0) & 12:36:43.793 & --63:10:45.59 & $-39.21$ & $0.70$ & $-10.10$ & $0.80$ & $97.0$ & $2.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.255$ & $0.003$ & $8.88$ & $0.02$ & $2.9$ & LCC & E & 9,--,--,134\\
HD~110229 & LCC & F3/5V & 12:41:10.690 & --58:18:59.50 & $-29.85$ & $0.08$ & $-7.83$ & $0.07$ & $148.9$ & $6.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.111$ & $0.016$ & $8.25$ & $0.01$ & $0.0$ & LCC & $\cdots$ & 3,--,--,135\\
HD~110696 & LCC & F8V & 12:44:19.274 & --45:25:23.67 & $-35.15$ & $0.88$ & $-19.17$ & $0.51$ & $102.9$ & $3.9$ & $\cdots$ & $\cdots$ & $14.465 \pm 0.009$ & $9.353$ & $0.004$ & $8.37$ & $0.02$ & $1.1$ & LCC & UV & --,--,--,54\\
HD~111161 & LCC & A3III/IV & 12:48:16.574 & --67:07:52.56 & $-36.00$ & $0.10$ & $-13.30$ & $0.10$ & $104.6$ & $3.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.584$ & $0.001$ & $7.24$ & $0.01$ & $1.2$ & LCC & Lm & 3,--,--,133\\
CPD--66~1944B & LCC & (F5) & 12:48:18.852 & --67:07:54.42 & $-36.93$ & $0.17$ & $-15.42$ & $0.19$ & $109.4$ & $3.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.596$ & $0.001$ & $7.84$ & $0.02$ & $2.4$ & LCC & E & 11,--,--,54\\
CD--65~1343 & LCC & (F8) & 12:49:03.667 & --66:25:07.28 & $-41.60$ & $0.54$ & $-7.33$ & $0.56$ & $100.1$ & $2.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.269$ & $0.002$ & $8.42$ & $0.01$ & $1.7$ & LCC & E & --,--,--,54\\
HD~311987 & LCC & K0 & 12:49:33.845 & --61:29:30.91 & $-36.3$ & $1.1$ & $-19.5$ & $1.3$ & $101.2$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.924$ & $0.001$ & $8.59$ & $0.01$ & $0.7$ & LCC & $\cdots$ & 11,--,--,54\\
HD~111436 & LCC & A3/5V & 12:49:48.809 & --51:23:34.91 & $-31.67$ & $0.25$ & $-13.54$ & $0.25$ & $149$ & $19$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.747$ & $0.001$ & $7.37$ & $0.02$ & $0.0$ & LCC & $\cdots$ & 8,--,--,54\\
CD--45~8100 & LCC & G0 & 12:54:31.390 & --46:07:36.65 & $-27.95$ & $0.94$ & $-13.65$ & $0.86$ & $137.6$ & $6.3$ & $\cdots$ & $0.31$ & $13.999 \pm 0.009$ & $9.553$ & $0.003$ & $8.38$ & $0.02$ & $\cdots$ & LCC & X,UV & 11,--,--,54\\
HD~112332 & LCC & F7V & 12:56:32.450 & --51:25:03.04 & $-31.55$ & $0.61$ & $-16.67$ & $0.57$ & $122.1$ & $4.7$ & $\cdots$ & $0.91$ & $\cdots$ & $8.858$ & $0.002$ & $7.96$ & $0.01$ & $1.5$ & LCC & X,E & --,--,--,54\\
HD~112482 & LCC & G2/3V & 12:57:35.299 & --51:35:41.25 & $-26.5$ & $1.5$ & $-13.02$ & $0.49$ & $141.3$ & $5.3$ & $\cdots$ & $0.44$ & $\cdots$ & $10.044$ & $0.003$ & $8.96$ & $0.01$ & $1.4$ & LCC & X & --,--,--,54\\
HD~112670 & LCC & F5V & 12:58:59.830 & --45:39:38.55 & $-32.73$ & $0.45$ & $-17.82$ & $0.47$ & $122.8$ & $6.1$ & $\cdots$ & $\cdots$ & $13.052 \pm 0.005$ & $8.883$ & $0.001$ & $8.15$ & $0.01$ & $0.8$ & LCC & $\cdots$ & 14,--,--,54\\
HD~112821 & LCC & F7/G0IV/V & 13:00:09.646 & --54:01:53.68 & $-32.43$ & $0.89$ & $-13.68$ & $0.70$ & $125.7$ & $4.1$ & $\cdots$ & $0.34$ & $\cdots$ & $9.656$ & $0.003$ & $8.71$ & $0.01$ & $1.9$ & LCC & X,E,Lm & 8,--,--,54\\
HD~312273 & LCC & K0IV & 13:02:46.954 & --62:13:59.28 & $-32.12$ & $0.80$ & $-15.06$ & $0.59$ & $114.9$ & $3.7$ & $\cdots$ & $0.96$ & $\cdots$ & $9.845$ & $0.003$ & $8.41$ & $0.01$ & $2.5$ & LCC & X,Li,E,Lm & 35,--,--,54\\
HD~113316 & LCC & K1/2III & 13:03:39.689 & --56:34:54.38 & $-27.56$ & $0.74$ & $-17.75$ & $0.92$ & $124.2$ & $4.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.648$ & $0.003$ & $8.66$ & $0.02$ & $0.7$ & LCC & Lm & 8,--,--,54\\
TYC~9001--1753--1 & LCC & (G7) & 13:03:48.218 & --66:40:54.98 & $-35.16$ & $0.69$ & $-7.22$ & $0.93$ & $97.5$ & $3.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.167$ & $0.001$ & $8.94$ & $0.03$ & $1.0$ & LCC & $\cdots$ & 8,--,--,54\\
CD--57~4849 & LCC & (G3) & 13:05:17.726 & --57:58:15.79 & $-28.20$ & $0.67$ & $-9.79$ & $0.67$ & $120.2$ & $5.1$ & $\cdots$ & $0.61$ & $\cdots$ & $9.751$ & $0.003$ & $8.77$ & $0.03$ & $2.6$ & LCC & X,E & 8,--,--,54\\
HD~113726 & LCC & F5V & 13:06:49.680 & --62:06:40.49 & $-35.83$ & $0.05$ & $-16.77$ & $0.05$ & $102.0$ & $3.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.537$ & $0.002$ & $7.64$ & $0.01$ & $3.3$ & LCC & E & 11,--,--,54\\
HD~113975 & LCC & F5V & 13:07:50.047 & --41:54:33.44 & $-28.64$ & $0.91$ & $-17.80$ & $0.44$ & $140.6$ & $5.2$ & $\cdots$ & $\cdots$ & $14.030 \pm 0.004$ & $9.315$ & $0.001$ & $8.49$ & $0.02$ & $1.5$ & LCC & E & 11,--,--,54\\
HD~114212 & LCC & F7/8V & 13:10:01.118 & --55:27:26.68 & $-30.35$ & $0.60$ & $-13.19$ & $0.56$ & $127.6$ & $5.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.451$ & $0.002$ & $8.59$ & $0.01$ & $2.4$ & LCC & E & --,--,--,54\\
HD~114599 & LCC & F5IV/V & 13:12:16.068 & --46:22:06.11 & $-28.51$ & $0.81$ & $-17.25$ & $0.80$ & $140.2$ & $7.4$ & $\cdots$ & $0.29$ & $\cdots$ & $9.008$ & $0.002$ & $8.26$ & $0.01$ & $1.4$ & LCC & X,Lm & --,--,--,54\\
TYC~8653--192--1 & LCC & (G5) & 13:12:17.995 & --54:38:54.16 & $-27.6$ & $1.2$ & $-12.7$ & $1.4$ & $138$ & $11$ & $\cdots$ & $0.41$ & $\cdots$ & $10.153$ & $0.004$ & $9.07$ & $0.02$ & $2.2$ & LCC & X,E & 11,--,--,54\\
HD~114731 & LCC & G8III/IV & 13:13:19.990 & --54:01:51.33 & $-29.2$ & $1.5$ & $-17.6$ & $1.1$ & $117.5$ & $5.8$ & $\cdots$ & $0.46$ & $\cdots$ & $9.837$ & $0.004$ & $8.49$ & $0.02$ & $1.9$ & LCC & X,E,Lm & 8,--,--,54\\
HD~114788 & LCC & A9V & 13:13:27.502 & --45:44:11.07 & $-29.63$ & $0.46$ & $-16.41$ & $0.51$ & $126.2$ & $4.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.179$ & $0.001$ & $7.68$ & $0.01$ & $1.1$ & LCC & $\cdots$ & 11,--,--,54\\
HD~114897 & LCC & F5V & 13:14:11.182 & --45:26:44.29 & $-30.77$ & $0.94$ & $-17.27$ & $0.44$ & $134.1$ & $4.5$ & $\cdots$ & $\cdots$ & $13.477 \pm 0.007$ & $9.133$ & $0.001$ & $8.37$ & $0.01$ & $1.8$ & LCC & E & 8,--,--,54\\
$^{*}$~eta~Mus~C & LCC & F0 & 13:15:09.890 & --67:52:49.66 & $-31.05$ & $0.29$ & $-12.85$ & $0.32$ & $118.4$ & $4.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.326$ & $0.001$ & $7.09$ & $0.01$ & $0.2$ & LCC & $\cdots$ & --,--,--,54\\
TYC~8653--384--1 & LCC & (G1) & 13:15:32.700 & --54:41:10.06 & $-27.3$ & $1.8$ & $-11.71$ & $0.62$ & $145.0$ & $6.3$ & $\cdots$ & $0.58$ & $\cdots$ & $10.035$ & $0.003$ & $9.15$ & $0.02$ & $2.2$ & LCC & X,E & 11,--,--,54\\
CD--53~5069 & LCC & (G5) & 13:18:20.510 & --54:21:32.39 & $-38.3$ & $1.6$ & $-21.4$ & $1.1$ & $95.1$ & $4.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.792$ & $0.003$ & $8.68$ & $0.00$ & $1.2$ & LCC & $\cdots$ & 8,--,--,54\\
HD~116116 & LCC & F0/2V & 13:22:31.910 & --52:10:06.27 & $-28.34$ & $0.54$ & $-17.74$ & $0.34$ & $135.1$ & $9.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.429$ & $0.001$ & $7.84$ & $0.02$ & $2.3$ & LCC & E & 8,--,--,54\\
CD--58~5027 & LCC & K3 & 13:24:42.686 & --59:33:57.89 & $-25.2$ & $1.4$ & $-16.9$ & $1.3$ & $134$ & $16$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.171$ & $0.001$ & $8.89$ & $0.01$ & $2.3$ & LCC & E & 136,--,--,54\\
TYC~8998--760--1 & LCC & K3IV & 13:25:12.029 & --64:56:20.95 & $-40.79$ & $0.59$ & $-17.98$ & $0.61$ & $96.2$ & $2.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.566$ & $0.002$ & $9.07$ & $0.02$ & $2.7$ & LCC & Li,E,Lm & --,--,--,54\\
HD~116587 & LCC & A5IV/V & 13:25:30.024 & --52:21:43.31 & $-36.27$ & $0.42$ & $-19.16$ & $0.41$ & $111.0$ & $3.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.636$ & $0.004$ & $7.17$ & $0.01$ & $2.4$ & LCC & E,Lm & --,--,--,54\\
HD~116649 & LCC & A0V & 13:25:44.633 & --47:49:08.77 & $-29.36$ & $0.38$ & $-17.60$ & $0.34$ & $132.4$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.606$ & $0.001$ & $7.36$ & $0.01$ & $2.9$ & LCC & E & 8,--,--,54\\
HD~116651 & LCC & A5III/IV & 13:25:55.932 & --51:10:37.70 & $-32.89$ & $0.35$ & $-20.21$ & $0.32$ & $124.4$ & $5.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.814$ & $0.001$ & $7.35$ & $0.01$ & $1.7$ & LCC & E,Lm & 137,--,--,54\\
TYC~8674--2466--1 & LCC & (F8) & 13:29:59.654 & --59:32:27.11 & $-29.84$ & $0.62$ & $-13.62$ & $0.57$ & $122.6$ & $4.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.670$ & $0.002$ & $8.82$ & $0.03$ & $1.6$ & LCC & E & 8,--,--,54\\
HD~117353 & LCC & F5V & 13:30:33.019 & --46:36:01.02 & $-27.9$ & $1.1$ & $-16.37$ & $0.61$ & $128.5$ & $5.0$ & $\cdots$ & $0.33$ & $\cdots$ & $9.104$ & $0.001$ & $8.25$ & $0.01$ & $2.2$ & LCC & X,E & 8,--,--,54\\
HD~117620 & LCC & F2/3V & 13:32:42.410 & --55:49:39.53 & $-41.97$ & $0.05$ & $-23.51$ & $0.05$ & $88.7$ & $2.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.032$ & $0.005$ & $7.35$ & $0.02$ & $2.9$ & LCC & E & 8,--,--,54\\
HD~118134 & LCC & A6V & 13:36:08.105 & --52:42:49.17 & $-26.76$ & $0.50$ & $-12.73$ & $0.49$ & $134.4$ & $5.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.219$ & $0.001$ & $7.81$ & $0.02$ & $2.2$ & LCC & E & --,--,--,54\\
TYC~8269--314--1 & LCC & (G5) & 13:37:09.070 & --50:34:37.47 & $-24.9$ & $2.9$ & $-14.68$ & $0.98$ & $136.2$ & $6.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.426$ & $0.002$ & $9.34$ & $0.03$ & $2.2$ & LCC & E & 8,--,--,54\\
TYC~8273--917--1 & LCC & K0IV & 13:38:11.230 & --52:14:25.40 & $-28.4$ & $2.5$ & $-16.0$ & $1.3$ & $152$ & $18$ & $\cdots$ & $0.79$ & $\cdots$ & $10.332$ & $0.002$ & $9.23$ & $0.02$ & $1.8$ & LCC & X,Li,E,Lm & 8,--,--,54\\
HD~119912 & LCC & F8/G0IV/V & 13:48:27.274 & --67:27:19.15 & $-31.37$ & $0.77$ & $-17.73$ & $0.80$ & $99.2$ & $3.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.134$ & $0.003$ & $8.12$ & $0.01$ & $1.1$ & LCC & Lm & --,--,--,54\\
TYC~8664--329--1 & LCC & (K1) & 13:48:47.609 & --53:16:35.76 & $-29.0$ & $1.4$ & $-20.36$ & $0.48$ & $124.0$ & $6.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.427$ & $0.004$ & $9.00$ & $0.01$ & $2.4$ & LCC & E & 8,--,--,54\\
HD~120795 & LCC & F6/7V & 13:52:58.380 & --53:58:46.29 & $-29.6$ & $1.1$ & $-17.88$ & $0.63$ & $132.9$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.281$ & $0.001$ & $8.52$ & $0.01$ & $1.0$ & LCC & $\cdots$ & 8,--,--,54\\
HD~22146 & PLE & A5 & 03:34:58.687 & +23:31:47.88 & $20.87$ & $0.58$ & $-42.81$ & $0.44$ & $134.5$ & $6.6$ & $\cdots$ & $\cdots$ & $13.575 \pm 0.006$ & $8.764$ & $0.001$ & $8.11$ & $0.02$ & $1.5$ & PLE & E & 8,--,--,54\\
V1225~Tau & PLE & A5 & 03:39:51.182 & +25:11:40.83 & $19.14$ & $0.61$ & $-42.37$ & $0.38$ & $137.5$ & $6.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.728$ & $0.001$ & $8.09$ & $0.03$ & $0.3$ & PLE & $\cdots$ & 8,--,--,54\\
TYC~1799--816--1 & PLE & G2 & 03:43:50.726 & +24:14:50.30 & $21.53$ & $0.89$ & $-45.15$ & $0.49$ & $125.2$ & $5.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.035$ & $0.003$ & $9.83$ & $0.02$ & $1.1$ & PLE & $\cdots$ & 8,--,--,54\\
HD~23290 & PLE & F5 & 03:44:44.876 & +20:44:52.11 & $19.63$ & $0.06$ & $-45.96$ & $0.04$ & $131.4$ & $7.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.606$ & $0.001$ & $7.94$ & $0.01$ & $1.9$ & PLE & E & 11,--,--,54\\
HD~23584 & PLE & F6V & 03:47:10.076 & +24:16:35.28 & $20.4$ & $1.0$ & $-43.95$ & $0.36$ & $139.9$ & $8.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.334$ & $0.002$ & $8.53$ & $0.02$ & $2.1$ & PLE & E & --,--,--,54\\
V1211~Tau & PLE & G5 & 03:50:51.465 & +23:19:43.98 & $19.5$ & $1.1$ & $-47.28$ & $0.60$ & $141.5$ & $5.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $12.084$ & $0.000$ & $10.63$ & $0.02$ & $1.0$ & PLE & $\cdots$ & 138,--,--,54\\
HD~24086 & PLE & F2 & 03:51:06.359 & +25:35:40.22 & $20.23$ & $0.92$ & $-45.43$ & $0.49$ & $135.1$ & $4.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.983$ & $0.001$ & $8.21$ & $0.01$ & $1.0$ & PLE & $\cdots$ & 8,--,--,54\\
V1051~Tau & PLE & G5 & 03:51:16.888 & +23:49:35.09 & $20.27$ & $0.83$ & $-47.40$ & $0.45$ & $137.0$ & $5.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.976$ & $0.001$ & $10.62$ & $0.02$ & $1.6$ & PLE & E & 11,--,--,54\\
TYC~1261--1630--1 & PLE & (K1) & 03:53:28.877 & +20:54:25.84 & $19.42$ & $0.68$ & $-44.62$ & $0.36$ & $133.6$ & $4.4$ & $\cdots$ & $1.00$ & $18.22 \pm 0.05$ & $11.553$ & $0.003$ & $10.10$ & $0.02$ & $1.3$ & PLE & X,UV & 8,--,--,54\\
HD~24655 & PLE & F8 & 03:56:03.901 & +22:13:36.34 & $20.20$ & $0.64$ & $-50.24$ & $0.38$ & $120.6$ & $3.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.944$ & $0.001$ & $8.16$ & $0.02$ & $0.0$ & PLE & $\cdots$ & 8,--,--,54\\
TYC~664--764--1 & TAU & G7IV & 03:50:24.966 & +13:04:13.82 & $6.95$ & $0.80$ & $-5.84$ & $0.45$ & $138.8$ & $4.2$ & $\cdots$ & $0.55$ & $\cdots$ & $10.569$ & $0.003$ & $9.23$ & $0.02$ & $2.9$ & TAU & X,E,Lm & --,--,--,54\\
2M0418+1750 & TAU & G0 & 04:18:38.606 & +17:50:29.58 & $3.9$ & $1.4$ & $-17.58$ & $0.92$ & $143.2$ & $9.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.475$ & $0.004$ & $8.54$ & $0.02$ & $2.0$ & TAU & E & 8,--,--,54\\
HD~285893 & TAU & F8 & 04:36:30.824 & +18:42:15.14 & $-0.07$ & $0.84$ & $-13.39$ & $0.53$ & $130.4$ & $4.2$ & $\cdots$ & $\cdots$ & $14.964 \pm 0.005$ & $9.855$ & $0.003$ & $8.76$ & $0.01$ & $5.2$ & TAU & UV,E & 11,--,--,54\\
HD~286987 & TAU & G0 & 04:43:21.722 & +12:26:45.41 & $3.82$ & $0.13$ & $-12.41$ & $0.09$ & $166$ & $20$ & $\cdots$ & $\cdots$ & $14.81 \pm 0.01$ & $9.383$ & $0.000$ & $8.22$ & $0.01$ & $1.0$ & TAU & UV & 8,--,--,54\\
DR~Tau & TAU & K5Ve & 04:47:06.221 & +16:58:42.60 & $1.4$ & $2.8$ & $-11.2$ & $1.8$ & $207$ & $13$ & $21.10 \pm 0.04$ & $\cdots$ & $\cdots$ & $11.549$ & $0.049$ & $8.85$ & $0.02$ & $6.3$ & TAU & E & 8,--,--,54\\
HD~10269 & THA & F5V & 01:39:07.789 & --56:25:46.23 & $91.12$ & $0.04$ & $-31.63$ & $0.04$ & $46.22$ & $0.52$ & $\cdots$ & $\cdots$ & $\cdots$ & $6.949$ & $0.001$ & $6.34$ & $0.09$ & $3.0$ & THA & E & 8,--,--,54\\
HD~22213 & THA & G8V & 03:34:16.428 & --12:04:07.81 & $74.48$ & $0.70$ & $-33.95$ & $0.61$ & $51.01$ & $0.66$ & $\cdots$ & $-0.12$ & $14.343 \pm 0.009$ & $8.524$ & $0.001$ & $7.34$ & $0.02$ & $3.6$ & THA & X,Li,UV,E & 8,--,--,54\\
HD~36338 & THOR & F5 & 05:31:15.709 & +05:39:45.89 & $9.48$ & $0.48$ & $-32.76$ & $0.54$ & $95.5$ & $2.2$ & $\cdots$ & $0.13$ & $\cdots$ & $8.374$ & $0.001$ & $7.61$ & $0.01$ & $0.3$ & THOR & X & 11,--,--,54\\
HD~115371 & TWA & F3V & 13:17:28.898 & --42:55:59.06 & $-40.36$ & $0.04$ & $-23.19$ & $0.04$ & $89.6$ & $3.0$ & $\cdots$ & $\cdots$ & $13.649 \pm 0.006$ & $8.159$ & $0.003$ & $7.43$ & $0.02$ & $3.5$ & TWA & E & 11,--,--,54\\
HD~119067 & UCL & A9V & 13:41:53.611 & --43:10:36.52 & $-25.70$ & $0.60$ & $-19.19$ & $0.58$ & $140.3$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.474$ & $0.001$ & $7.95$ & $0.01$ & $1.7$ & UCL & E & 19,--,--,54\\
HD~119403 & UCL & F8IV & 13:43:55.642 & --43:45:40.60 & $-24.75$ & $0.74$ & $-18.36$ & $0.77$ & $138.3$ & $7.6$ & $\cdots$ & $0.36$ & $\cdots$ & $8.934$ & $0.002$ & $8.05$ & $0.01$ & $2.1$ & UCL & X,E,Lm & 8,--,--,54\\
HD~119404 & UCL & F6/7V & 13:44:04.092 & --47:05:14.51 & $-26.42$ & $0.83$ & $-19.96$ & $0.90$ & $138.6$ & $7.3$ & $\cdots$ & $\cdots$ & $13.476 \pm 0.005$ & $8.984$ & $0.001$ & $8.13$ & $0.01$ & $2.3$ & UCL & UV,E & 8,--,--,54\\
HD~119573 & UCL & A5/7IV/V & 13:44:57.302 & --45:13:23.66 & $-26.09$ & $0.36$ & $-19.55$ & $0.36$ & $139.1$ & $8.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.137$ & $0.003$ & $7.75$ & $0.02$ & $0.6$ & UCL & Lm & 8,--,--,54\\
HD~120075 & UCL & F3V & 13:48:02.510 & --41:59:38.65 & $-27.32$ & $0.07$ & $-20.72$ & $0.05$ & $129.4$ & $4.9$ & $\cdots$ & $-0.01$ & $\cdots$ & $8.778$ & $0.001$ & $8.02$ & $0.03$ & $1.7$ & UCL & X,E & 19,--,--,54\\
CD--45~8723 & UCL & F8 & 13:49:30.593 & --45:48:17.65 & $-23.8$ & $1.1$ & $-18.72$ & $0.52$ & $160$ & $19$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.695$ & $0.001$ & $8.90$ & $0.02$ & $1.6$ & UCL & E & 11,--,--,54\\
HD~120835 & UCL & F5IV/V & 13:52:54.288 & --43:52:19.01 & $-23.77$ & $0.94$ & $-19.92$ & $0.36$ & $136.7$ & $4.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.271$ & $0.001$ & $8.51$ & $0.02$ & $3.3$ & UCL & E,Lm & 8,--,--,54\\
HD~121020 & UCL & G2IV & 13:54:16.003 & --50:12:24.85 & $-26.75$ & $0.78$ & $-20.72$ & $0.40$ & $138$ & $15$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.146$ & $0.001$ & $8.14$ & $0.01$ & $1.9$ & UCL & E,Lm & 8,--,--,54\\
HD~121617 & UCL & A1V & 13:57:41.086 & --47:00:34.60 & $-27.84$ & $0.25$ & $-23.18$ & $0.28$ & $128.2$ & $7.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.310$ & $0.001$ & $7.18$ & $0.02$ & $3.6$ & UCL & E & 8,--,--,54\\
CD--39~8596 & UCL & (G3) & 13:58:56.362 & --39:39:37.97 & $-32.23$ & $0.90$ & $-25.03$ & $0.26$ & $118.9$ & $3.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.892$ & $0.002$ & $8.91$ & $0.02$ & $1.4$ & UCL & $\cdots$ & 8,--,--,54\\
HD~122414 & UCL & F5V & 14:02:58.296 & --49:32:30.92 & $-27.93$ & $0.78$ & $-22.09$ & $0.66$ & $119.6$ & $4.9$ & $\cdots$ & $\cdots$ & $13.766 \pm 0.004$ & $9.269$ & $0.001$ & $8.53$ & $0.02$ & $2.1$ & UCL & E & 19,--,--,54\\
HD~122513 & UCL & A3III & 14:03:53.784 & --53:46:28.42 & $-26.04$ & $0.32$ & $-20.50$ & $0.29$ & $146.4$ & $9.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.932$ & $0.001$ & $7.48$ & $0.00$ & $1.2$ & UCL & Lm & 19,--,--,54\\
HD~122778 & UCL & F6V & 14:05:06.979 & --49:29:57.70 & $-20.1$ & $1.0$ & $-20.11$ & $0.44$ & $129.2$ & $5.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.489$ & $0.001$ & $8.54$ & $0.01$ & $1.4$ & UCL & $\cdots$ & --,--,--,54\\
HD~122922 & UCL & F3IV/V & 14:06:04.584 & --50:04:16.85 & $-24.1$ & $1.0$ & $-18.97$ & $0.44$ & $144.8$ & $5.2$ & $\cdots$ & $\cdots$ & $13.532 \pm 0.004$ & $9.221$ & $0.001$ & $8.51$ & $0.02$ & $1.7$ & UCL & E,Lm & 19,--,--,54\\
V1335~Cen & UCL & G0/2V & 14:07:01.138 & --42:33:00.90 & $-22.0$ & $1.2$ & $-19.23$ & $0.46$ & $146$ & $19$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.865$ & $0.004$ & $8.97$ & $0.03$ & $2.1$ & UCL & E & 8,--,--,54\\
HD~123247 & UCL & B9.5V & 14:07:40.757 & --48:42:14.92 & $-34.32$ & $0.02$ & $-28.26$ & $0.02$ & $102.2$ & $4.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $6.448$ & $0.001$ & $6.43$ & $0.01$ & $4.5$ & UCL & E & 11,--,--,54\\
HD~123482 & UCL & F6V & 14:09:00.254 & --41:48:47.52 & $-22.4$ & $1.1$ & $-20.99$ & $0.41$ & $147.9$ & $5.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.044$ & $0.001$ & $8.19$ & $0.01$ & $2.0$ & UCL & E & --,--,--,54\\
HD~124746 & UCL & F8/G0V & 14:16:58.202 & --53:55:48.21 & $-26.27$ & $0.96$ & $-18.87$ & $0.70$ & $126.9$ & $6.7$ & $\cdots$ & $0.58$ & $\cdots$ & $9.405$ & $0.004$ & $8.40$ & $0.02$ & $1.8$ & UCL & X,E & 138,--,--,54\\
HD~125036 & UCL & F5IV & 14:18:51.487 & --56:58:51.00 & $-26.83$ & $0.52$ & $-24.78$ & $0.49$ & $110.6$ & $4.2$ & $\cdots$ & $0.19$ & $\cdots$ & $8.473$ & $0.001$ & $7.64$ & $0.02$ & $1.7$ & UCL & X,E,Lm & 35,--,--,54\\
HD~125647 & UCL & A1/2IV & 14:21:48.439 & --38:40:51.34 & $-19.33$ & $0.33$ & $-19.96$ & $0.34$ & $132.1$ & $8.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.975$ & $0.001$ & $7.78$ & $0.02$ & $2.8$ & UCL & E,Lm & 35,--,--,54\\
HD~125777 & UCL & A3V & 14:22:57.787 & --46:16:45.82 & $-20.56$ & $0.55$ & $-17.38$ & $0.44$ & $172.1$ & $9.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.495$ & $0.001$ & $8.11$ & $0.02$ & $0.8$ & UCL & $\cdots$ & 19,--,--,54\\
HD~126042 & UCL & F3V & 14:24:26.791 & --46:21:12.99 & $-19.70$ & $0.83$ & $-15.16$ & $0.89$ & $165$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.248$ & $0.001$ & $8.44$ & $0.03$ & $2.1$ & UCL & E & 8,--,--,54\\
HD~126180 & UCL & F7V & 14:25:29.909 & --51:30:08.15 & $-27.3$ & $1.0$ & $-21.74$ & $0.63$ & $123.4$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.508$ & $0.002$ & $8.64$ & $0.01$ & $2.0$ & UCL & E & --,--,--,54\\
HD~126315 & UCL & G0V & 14:25:44.438 & --36:52:46.50 & $-19.29$ & $0.91$ & $-18.79$ & $0.44$ & $159.5$ & $6.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.390$ & $0.002$ & $8.42$ & $0.01$ & $1.8$ & UCL & E & 19,--,--,54\\
HD~126181 & UCL & F7V & 14:25:47.026 & --55:07:39.72 & $-28.22$ & $0.89$ & $-17.97$ & $0.75$ & $120.8$ & $8.2$ & $\cdots$ & $0.57$ & $\cdots$ & $9.114$ & $0.001$ & $8.18$ & $0.01$ & $1.7$ & UCL & X,E & 8,--,--,54\\
HD~126503 & UCL & F8/G0V & 14:27:02.652 & --41:53:51.41 & $-20.4$ & $1.3$ & $-20.97$ & $0.56$ & $148.9$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.413$ & $0.001$ & $8.44$ & $0.01$ & $2.2$ & UCL & E & 8,--,--,54\\
2M1427--5944 & UCL & K5IVe & 14:27:54.204 & --59:44:35.37 & $-25.0$ & $1.2$ & $-21.77$ & $0.52$ & $122.2$ & $4.1$ & $\cdots$ & $0.27$ & $\cdots$ & $11.561$ & $0.002$ & $9.76$ & $0.02$ & $2.0$ & UCL & X,Li,E,Lm & 8,--,--,54\\
HD~126710 & UCL & A8/9IV & 14:28:26.580 & --45:52:22.53 & $-21.94$ & $0.51$ & $-19.63$ & $0.43$ & $151.8$ & $6.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.474$ & $0.001$ & $7.92$ & $0.01$ & $1.6$ & UCL & E,Lm & 19,--,--,54\\
HD~127326 & UCL & A8/9V & 14:32:04.210 & --46:05:59.93 & $-22.97$ & $0.40$ & $-19.85$ & $0.31$ & $146$ & $15$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.529$ & $0.003$ & $8.01$ & $0.02$ & $0.6$ & UCL & $\cdots$ & 19,--,--,54\\
HD~127466 & UCL & F7/G0 & 14:32:46.661 & --43:37:03.58 & $-18.6$ & $1.9$ & $-18.13$ & $0.70$ & $160.4$ & $6.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.941$ & $0.005$ & $9.02$ & $0.02$ & $1.5$ & UCL & E & 19,--,--,54\\
HD~128360 & UCL & A1V & 14:37:25.106 & --36:43:21.86 & $-21.07$ & $0.36$ & $-20.98$ & $0.41$ & $115.5$ & $6.8$ & $\cdots$ & $0.66$ & $\cdots$ & $7.973$ & $0.001$ & $7.47$ & $0.01$ & $1.6$ & UCL & X,E & 8,--,--,54\\
HD~128737 & UCL & F3V & 14:39:44.270 & --40:22:06.39 & $-23.56$ & $0.51$ & $-21.83$ & $0.35$ & $142$ & $13$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.909$ & $0.001$ & $8.17$ & $0.02$ & $1.2$ & UCL & $\cdots$ & 19,--,--,54\\
TYC~7308--862--1 & UCL & (K1) & 14:39:45.466 & --36:00:44.72 & $-21.2$ & $2.1$ & $-21.7$ & $1.4$ & $152$ & $20$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.356$ & $0.002$ & $8.93$ & $0.02$ & $1.9$ & UCL & E & 26,--,--,54\\
HD~129033 & UCL & G3V & 14:41:26.585 & --36:28:27.40 & $-23.20$ & $0.99$ & $-23.19$ & $0.40$ & $143.5$ & $4.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.647$ & $0.001$ & $8.76$ & $0.02$ & $1.8$ & UCL & E & 8,--,--,54\\
HD~129103 & UCL & G0V & 14:42:13.193 & --45:45:56.93 & $-23.6$ & $1.5$ & $-23.56$ & $0.65$ & $139.1$ & $5.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.582$ & $0.001$ & $8.78$ & $0.03$ & $1.9$ & UCL & E & 8,--,--,54\\
HD~129166 & UCL & G0/1 & 14:43:15.874 & --57:29:11.94 & $-22.1$ & $1.2$ & $-19.5$ & $1.1$ & $146.0$ & $7.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.742$ & $0.003$ & $8.72$ & $0.01$ & $2.2$ & UCL & E & 19,--,--,54\\
TYC~8283--586--1 & UCL & (G3) & 14:45:02.054 & --47:35:47.04 & $-24.3$ & $1.6$ & $-22.18$ & $0.41$ & $131.8$ & $7.6$ & $\cdots$ & $0.27$ & $\cdots$ & $10.052$ & $0.003$ & $9.10$ & $0.01$ & $1.5$ & UCL & X,E & 8,--,--,54\\
CD--50~8807 & UCL & F8 & 14:47:08.426 & --50:35:14.31 & $-23.99$ & $0.98$ & $-22.41$ & $0.71$ & $131.3$ & $8.4$ & $\cdots$ & $-0.14$ & $\cdots$ & $9.501$ & $0.002$ & $8.55$ & $0.02$ & $2.3$ & UCL & X,E & 19,--,--,54\\
2M1448--4102 & UCL & K2 & 14:48:13.176 & --41:02:59.41 & $-25.0$ & $6.4$ & $-22.5$ & $2.9$ & $151$ & $14$ & $\cdots$ & $0.26$ & $\cdots$ & $10.728$ & $0.001$ & $9.31$ & $0.02$ & $2.2$ & UCL & X,Li,E & 19,--,--,54\\
CD--42~9693 & UCL & G0 & 14:49:41.270 & --43:00:18.51 & $-22.3$ & $1.8$ & $-25.04$ & $0.77$ & $147.4$ & $5.5$ & $\cdots$ & $0.22$ & $\cdots$ & $9.636$ & $0.002$ & $8.74$ & $0.02$ & $1.0$ & UCL & X & 19,--,--,54\\
CD--44~9674 & UCL & G0 & 14:53:01.675 & --44:34:13.39 & $-21.3$ & $1.1$ & $-22.22$ & $0.53$ & $145.6$ & $5.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.651$ & $0.001$ & $8.90$ & $0.03$ & $1.9$ & UCL & E & 8,--,--,54\\
HD~131607 & UCL & F5/6V & 14:55:53.230 & --39:43:44.64 & $-24.05$ & $0.89$ & $-24.29$ & $0.96$ & $133.6$ & $9.4$ & $\cdots$ & $0.74$ & $\cdots$ & $9.226$ & $0.002$ & $8.39$ & $0.03$ & $2.3$ & UCL & X,E & --,--,--,54\\
HD~131609 & UCL & F6V & 14:56:12.026 & --45:07:02.80 & $-22.13$ & $0.90$ & $-26.26$ & $0.46$ & $136.4$ & $4.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.180$ & $0.001$ & $8.28$ & $0.02$ & $2.5$ & UCL & E & 8,--,--,54\\
TYC~8280--2879--1 & UCL & (K1) & 14:59:40.404 & --46:47:32.58 & $-26.05$ & $0.94$ & $-28.42$ & $0.41$ & $113.0$ & $3.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.930$ & $0.003$ & $9.49$ & $0.02$ & $2.2$ & UCL & E & 8,--,--,54\\
HD~132349 & UCL & F7/8V & 14:59:52.414 & --40:11:59.83 & $-20.4$ & $1.6$ & $-22.3$ & $1.7$ & $144$ & $17$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.622$ & $0.002$ & $8.70$ & $0.01$ & $1.4$ & UCL & $\cdots$ & 8,--,--,54\\
HD~132690 & UCL & F0V & 15:01:58.507 & --45:50:54.90 & $-22.10$ & $0.46$ & $-22.51$ & $0.37$ & $142.4$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.967$ & $0.002$ & $7.40$ & $0.01$ & $0.9$ & UCL & $\cdots$ & 8,--,--,54\\
HD~133023 & UCL & F0V & 15:03:48.010 & --45:47:44.45 & $-19.28$ & $0.65$ & $-28.12$ & $0.44$ & $141.5$ & $5.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.802$ & $0.001$ & $8.22$ & $0.01$ & $2.0$ & UCL & E & 8,--,--,54\\
HD~133057 & UCL & A8V & 15:03:59.537 & --43:44:22.78 & $-21.20$ & $0.41$ & $-22.38$ & $0.42$ & $127.2$ & $8.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.446$ & $0.001$ & $7.94$ & $0.02$ & $1.1$ & UCL & $\cdots$ & 8,--,--,54\\
HD~133195 & UCL & F0V & 15:04:10.682 & --31:56:12.98 & $-21.94$ & $0.56$ & $-22.90$ & $0.43$ & $132.9$ & $4.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.445$ & $0.001$ & $7.88$ & $0.01$ & $0.8$ & UCL & $\cdots$ & --,--,--,54\\
HD~133317 & UCL & F3V & 15:04:54.053 & --35:57:15.15 & $-14.88$ & $0.86$ & $-22.7$ & $1.1$ & $136$ & $12$ & $\cdots$ & $\cdots$ & $13.161 \pm 0.005$ & $9.227$ & $0.002$ & $8.51$ & $0.02$ & $1.9$ & UCL & E & 35,--,--,54\\
HD~133319 & UCL & A5IV & 15:04:58.337 & --37:41:20.99 & $-20.48$ & $0.40$ & $-22.99$ & $0.34$ & $141.1$ & $7.8$ & $\cdots$ & $\cdots$ & $12.778 \pm 0.004$ & $8.082$ & $0.001$ & $7.75$ & $0.01$ & $2.5$ & UCL & E,Lm & 19,--,--,54\\
HD~133263 & UCL & F2IV/V & 15:05:11.410 & --47:34:33.75 & $-21.93$ & $0.74$ & $-22.44$ & $0.47$ & $133.9$ & $5.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.013$ & $0.001$ & $8.35$ & $0.01$ & $1.8$ & UCL & E,Lm & 19,--,--,54\\
HD~133531 & UCL & A5III/IV & 15:06:13.942 & --37:17:24.15 & $-17.49$ & $0.48$ & $-21.67$ & $0.52$ & $171$ & $12$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.276$ & $0.001$ & $7.92$ & $0.01$ & $1.6$ & UCL & E,Lm & 19,--,--,54\\
CD--29~11540 & UCL & F8 & 15:07:18.360 & --29:43:55.58 & $-18.26$ & $0.84$ & $-24.94$ & $0.43$ & $139.8$ & $4.6$ & $\cdots$ & $\cdots$ & $15.26 \pm 0.01$ & $10.178$ & $0.003$ & $9.24$ & $0.02$ & $2.1$ & UCL & E & 19,--,--,54\\
HD~133974 & UCL & F5/6V & 15:08:51.389 & --43:03:22.83 & $-18.8$ & $1.1$ & $-27.01$ & $0.34$ & $131.2$ & $5.2$ & $\cdots$ & $0.02$ & $\cdots$ & $9.359$ & $0.001$ & $8.58$ & $0.01$ & $2.0$ & UCL & X,E & 11,--,--,54\\
HD~133940 & UCL & F5V & 15:09:01.313 & --49:59:48.32 & $-19.43$ & $0.93$ & $-17.03$ & $0.51$ & $147.5$ & $6.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.067$ & $0.001$ & $8.30$ & $0.02$ & $1.7$ & UCL & E & 19,--,--,54\\
TYC~7822--2509--1 & UCL & K3IV(e) & 15:10:29.522 & --39:02:56.96 & $-17.4$ & $2.8$ & $-21.2$ & $1.2$ & $140.6$ & $9.3$ & $\cdots$ & $0.18$ & $18.33 \pm 0.07$ & $11.197$ & $0.003$ & $9.94$ & $0.02$ & $2.9$ & UCL & X,Li,E,Lm & 19,--,--,54\\
HD~134392 & UCL & A9/F0IV/V & 15:10:49.442 & --38:07:48.63 & $-19.96$ & $0.62$ & $-18.54$ & $0.70$ & $131$ & $11$ & $\cdots$ & $\cdots$ & $13.146 \pm 0.005$ & $9.154$ & $0.001$ & $8.49$ & $0.01$ & $1.1$ & UCL & Lm & 35,--,--,54\\
TYC~7316--564--1 & UCL & K6 & 15:11:04.474 & --32:51:30.79 & $-25.8$ & $4.0$ & $-24.9$ & $1.6$ & $136.6$ & $7.7$ & $\cdots$ & $0.71$ & $\cdots$ & $11.317$ & $0.004$ & $9.47$ & $0.04$ & $2.0$ & UCL & X,Li,E & 19,--,--,54\\
HD~134910 & UCL & G0V: & 15:13:50.364 & --40:25:02.25 & $-21.7$ & $1.4$ & $-23.34$ & $0.64$ & $143.2$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.367$ & $0.001$ & $8.54$ & $0.02$ & $2.4$ & UCL & E & 139,--,--,44\\
HD~134989 & UCL & F2V & 15:14:06.982 & --38:09:08.42 & $-14.59$ & $0.88$ & $-20.46$ & $0.95$ & $163$ & $14$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.410$ & $0.001$ & $8.68$ & $0.02$ & $1.8$ & UCL & E & 140,--,--,54\\
HD~135085 & UCL & F5V & 15:14:29.280 & --36:14:05.96 & $-22.76$ & $0.74$ & $-24.54$ & $0.85$ & $140$ & $14$ & $\cdots$ & $0.20$ & $\cdots$ & $9.199$ & $0.003$ & $8.43$ & $0.01$ & $2.5$ & UCL & X,E & --,--,--,54\\
HD~135127 & UCL & F5V & 15:14:39.562 & --34:45:41.66 & $-17.70$ & $0.82$ & $-22.85$ & $0.52$ & $131.6$ & $6.6$ & $\cdots$ & $0.69$ & $\cdots$ & $9.041$ & $0.003$ & $8.23$ & $0.02$ & $1.8$ & UCL & X,E & 19,--,--,54\\
HD~134997 & UCL & F3V & 15:14:54.466 & --52:20:12.97 & $-17.6$ & $1.2$ & $-23.23$ & $0.77$ & $142.0$ & $7.8$ & $\cdots$ & $0.96$ & $\cdots$ & $9.501$ & $0.005$ & $8.71$ & $0.02$ & $1.0$ & UCL & X & 19,--,--,54\\
TYC~7822--1757--1 & UCL & (G3) & 15:15:28.058 & --39:04:29.51 & $-19.9$ & $1.9$ & $-19.8$ & $1.2$ & $172$ & $20$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.232$ & $0.001$ & $9.29$ & $0.02$ & $1.7$ & UCL & E & 19,--,--,54\\
HD~135255 & UCL & A3III & 15:15:55.951 & --47:09:30.03 & $-22.31$ & $0.40$ & $-23.33$ & $0.39$ & $142.3$ & $7.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.089$ & $0.002$ & $7.76$ & $0.01$ & $1.0$ & UCL & Lm & 19,--,--,54\\
HD~135349 & UCL & G2V & 15:16:15.005 & --44:28:48.03 & $-21.0$ & $1.5$ & $-21.58$ & $0.29$ & $155$ & $10$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.643$ & $0.001$ & $8.81$ & $0.02$ & $2.1$ & UCL & E & 19,--,--,54\\
HD~135524 & UCL & F7V & 15:17:02.335 & --43:26:33.73 & $-18.5$ & $1.0$ & $-20.18$ & $0.47$ & $157.5$ & $6.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.018$ & $0.001$ & $9.19$ & $0.02$ & $1.2$ & UCL & $\cdots$ & --,--,--,54\\
HD~135583 & UCL & A9IV/V & 15:17:27.576 & --43:23:02.10 & $-20.90$ & $0.52$ & $-23.25$ & $0.40$ & $147.3$ & $6.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.417$ & $0.001$ & $8.02$ & $0.01$ & $2.4$ & UCL & E,Lm & 8,--,--,54\\
HD~135646 & UCL & F6V & 15:18:09.499 & --48:28:33.92 & $-14.97$ & $0.96$ & $-22.74$ & $0.47$ & $143.9$ & $5.9$ & $\cdots$ & $0.27$ & $\cdots$ & $9.058$ & $0.001$ & $8.22$ & $0.01$ & $1.6$ & UCL & X,E & 29,--,--,54\\
HD~135878 & UCL & A2IV/V & 15:19:07.042 & --42:26:15.90 & $-19.98$ & $0.43$ & $-23.04$ & $0.35$ & $154.5$ & $6.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.872$ & $0.003$ & $7.69$ & $0.01$ & $1.9$ & UCL & E,Lm & 19,--,--,54\\
CD--34~10314 & UCL & (G4) & 15:19:08.196 & --34:32:02.10 & $-21.8$ & $2.0$ & $-25.05$ & $0.80$ & $111.2$ & $4.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.403$ & $0.001$ & $9.38$ & $0.02$ & $2.4$ & UCL & E & 29,--,--,54\\
CD--43~9830 & UCL & G0 & 15:21:32.042 & --44:14:08.59 & $-19.7$ & $1.7$ & $-23.87$ & $0.67$ & $132.5$ & $6.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.725$ & $0.002$ & $8.73$ & $0.04$ & $2.1$ & UCL & E & 29,--,--,54\\
HD~136423 & UCL & A7IV & 15:21:52.080 & --37:32:55.90 & $-21.78$ & $0.34$ & $-24.91$ & $0.41$ & $149$ & $14$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.052$ & $0.001$ & $7.61$ & $0.01$ & $0.8$ & UCL & Lm & 19,--,--,54\\
TYC~6775--1218--1 & UCL & K3IV(e) & 15:21:52.390 & --28:42:38.66 & $-19.51$ & $0.79$ & $-27.26$ & $0.40$ & $129.2$ & $3.9$ & $\cdots$ & $0.57$ & $18.35 \pm 0.06$ & $11.178$ & $0.005$ & $9.53$ & $0.02$ & $2.6$ & UCL & X,Li,UV,E,Lm & 19,--,--,54\\
HD~136531 & UCL & F3/5 & 15:22:23.167 & --34:37:27.35 & $-19.7$ & $1.0$ & $-24.83$ & $0.56$ & $156.4$ & $5.7$ & $\cdots$ & $\cdots$ & $13.214 \pm 0.006$ & $8.958$ & $0.001$ & $8.21$ & $0.01$ & $0.9$ & UCL & $\cdots$ & 8,--,--,54\\
HD~136625 & UCL & F5V & 15:22:57.979 & --36:58:50.32 & $-25.87$ & $0.08$ & $-28.77$ & $0.05$ & $119.6$ & $4.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.848$ & $0.001$ & $8.06$ & $0.02$ & $1.5$ & UCL & E & 19,--,--,54\\
2M1524--3030 & UCL & K0 & 15:24:11.443 & --30:30:58.62 & $-24.3$ & $2.1$ & $-26.19$ & $0.96$ & $131.5$ & $4.1$ & $\cdots$ & $0.42$ & $17.24 \pm 0.04$ & $10.496$ & $0.002$ & $9.31$ & $0.02$ & $2.3$ & UCL & X,E & 8,--,--,54\\
HD~137080 & UCL & F8/G0V & 15:25:27.175 & --39:31:39.80 & $-19.44$ & $0.73$ & $-30.30$ & $0.43$ & $132.6$ & $4.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.638$ & $0.002$ & $8.85$ & $0.01$ & $2.5$ & UCL & E & 29,--,--,54\\
HD~137041 & UCL & A2 & 15:26:08.136 & --53:33:28.00 & $-17.97$ & $0.47$ & $-24.81$ & $0.35$ & $125.9$ & $4.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.130$ & $0.001$ & $7.69$ & $0.01$ & $0.8$ & UCL & $\cdots$ & 29,--,--,54\\
HD~137350 & UCL & A2V & 15:26:46.747 & --35:46:50.32 & $-20.42$ & $0.29$ & $-24.46$ & $0.29$ & $146.6$ & $8.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.646$ & $0.001$ & $7.45$ & $0.03$ & $0.0$ & UCL & $\cdots$ & 19,--,--,54\\
HD~137953 & UCL & F2V & 15:30:22.730 & --38:19:02.24 & $-19.53$ & $0.68$ & $-22.98$ & $0.42$ & $149.6$ & $7.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.997$ & $0.001$ & $8.35$ & $0.01$ & $1.0$ & UCL & $\cdots$ & 19,--,--,54\\
CD--41~9968 & UCL & G0 & 15:30:26.911 & --41:29:54.94 & $-20.6$ & $1.3$ & $-22.88$ & $0.51$ & $149.1$ & $7.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.659$ & $0.002$ & $8.82$ & $0.01$ & $1.1$ & UCL & $\cdots$ & 141,--,--,141\\
HD~137990 & UCL & A7/8V & 15:30:36.826 & --37:41:24.78 & $-25.06$ & $0.42$ & $-28.47$ & $0.36$ & $137.6$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.794$ & $0.001$ & $7.28$ & $0.01$ & $0.0$ & UCL & $\cdots$ & 19,--,--,54\\
CD--31~12102A & UCL & G5V & 15:37:02.112 & --31:36:40.24 & $-20.1$ & $1.3$ & $-27.94$ & $0.57$ & $128.5$ & $3.8$ & $\cdots$ & $0.33$ & $\cdots$ & $9.704$ & $0.003$ & $8.27$ & $0.03$ & $0.0$ & UCL & X,Li & 19,--,--,54\\
HD~139614 & UCL & F0V & 15:40:46.358 & --42:29:53.92 & $-17.59$ & $0.48$ & $-25.64$ & $0.40$ & $131.2$ & $4.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.216$ & $0.002$ & $7.67$ & $0.02$ & $4.5$ & UCL & E & 19,--,--,54\\
HD~140197 & UCL & A2V & 15:43:49.870 & --39:27:41.30 & $-18.99$ & $0.29$ & $-31.00$ & $0.31$ & $124.1$ & $6.0$ & $\cdots$ & $0.46$ & $\cdots$ & $7.595$ & $0.001$ & $7.32$ & $0.02$ & $1.0$ & UCL & X & 29,--,--,54\\
HD~140219 & UCL & F7V & 15:43:57.235 & --39:28:57.39 & $-21.06$ & $0.58$ & $-32.00$ & $0.47$ & $128.3$ & $5.4$ & $\cdots$ & $0.13$ & $\cdots$ & $8.629$ & $0.001$ & $7.69$ & $0.03$ & $1.7$ & UCL & X,E & 29,--,--,54\\
HD~140390 & UCL & F0V & 15:44:21.718 & --30:12:02.93 & $-16.61$ & $0.75$ & $-24.07$ & $0.59$ & $151.9$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.774$ & $0.006$ & $8.14$ & $0.02$ & $1.5$ & UCL & E & 19,--,--,54\\
CD--33~10685 & UCL & K2e & 15:45:12.850 & --34:17:30.97 & $-14.60$ & $0.12$ & $-22.23$ & $0.08$ & $153.6$ & $7.0$ & $-2 \pm 1$ & $1.00$ & $\cdots$ & $9.629$ & $0.001$ & $7.57$ & $0.01$ & $6.0$ & UCL & X,Li,E & 19,--,--,54\\
HD~140498 & UCL & A0V & 15:45:20.194 & --39:46:24.17 & $-15.69$ & $0.35$ & $-19.79$ & $0.36$ & $184$ & $16$ & $\cdots$ & $\cdots$ & $12.853 \pm 0.003$ & $8.364$ & $0.002$ & $8.10$ & $0.02$ & $0.4$ & UCL & $\cdots$ & 19,--,--,54\\
HD~140655 & UCL & F8V & 15:45:58.524 & --34:13:41.55 & $-18.88$ & $0.76$ & $-22.81$ & $0.46$ & $153.4$ & $6.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.833$ & $0.002$ & $8.90$ & $0.01$ & $2.2$ & UCL & E & 19,--,--,54\\
TYC~7837--1282--1 & UCL & (G3) & 15:46:16.171 & --38:56:12.01 & $-22.7$ & $1.5$ & $-25.63$ & $0.40$ & $150$ & $10$ & $\cdots$ & $\cdots$ & $16.35 \pm 0.02$ & $10.652$ & $0.003$ & $9.68$ & $0.02$ & $0.7$ & UCL & $\cdots$ & 8,--,--,54\\
HD~140862 & UCL & F3V & 15:48:04.087 & --48:59:04.25 & $-19.45$ & $0.77$ & $-29.28$ & $0.51$ & $139.3$ & $4.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.915$ & $0.001$ & $8.20$ & $0.01$ & $0.9$ & UCL & $\cdots$ & --,--,--,54\\
TYC~7845--55--1 & UCL & K3IV(e) & 15:49:58.390 & --43:06:37.38 & $-15.9$ & $1.1$ & $-17.36$ & $0.48$ & $162.0$ & $8.4$ & $\cdots$ & $0.80$ & $\cdots$ & $11.521$ & $0.002$ & $10.05$ & $0.02$ & $2.8$ & UCL & X,Li,E,Lm & --,--,--,54\\
MV~Lup & UCL & K2 & 15:49:59.191 & --36:29:57.84 & $-16.35$ & $0.81$ & $-26.86$ & $0.42$ & $141.1$ & $4.6$ & $\cdots$ & $0.29$ & $17.93 \pm 0.04$ & $10.971$ & $0.003$ & $9.56$ & $0.02$ & $0.8$ & UCL & X,Li,UV & 19,--,--,54\\
HD~141338 & UCL & F5/6 & 15:50:07.860 & --38:56:13.05 & $-16.62$ & $0.81$ & $-22.93$ & $0.42$ & $181$ & $12$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.964$ & $0.003$ & $9.11$ & $0.02$ & $2.9$ & UCL & E & 29,--,--,54\\
HD~141779 & UCL & A5/6IV/V & 15:52:18.787 & --39:30:58.02 & $-18.86$ & $0.33$ & $-29.85$ & $0.33$ & $133.5$ & $7.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.093$ & $0.002$ & $7.70$ & $0.02$ & $1.3$ & UCL & Lm & 8,--,--,54\\
HD~142045 & UCL & F3/5V & 15:54:14.218 & --44:48:27.61 & $-17.38$ & $0.94$ & $-21.81$ & $0.44$ & $162.0$ & $7.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.312$ & $0.001$ & $8.62$ & $0.02$ & $1.2$ & UCL & $\cdots$ & 19,--,--,54\\
HD~142275 & UCL & F3V & 15:54:59.616 & --36:17:46.03 & $-16.36$ & $0.14$ & $-28.31$ & $0.11$ & $135.5$ & $4.6$ & $\cdots$ & $0.36$ & $13.171 \pm 0.003$ & $8.989$ & $0.001$ & $8.20$ & $0.01$ & $2.1$ & UCL & X,E & 19,--,--,54\\
TYC~7838--962--2 & UCL & M0e & 15:56:09.192 & --37:56:06.48 & $-8.89$ & $0.80$ & $-22.80$ & $0.42$ & $161.2$ & $9.3$ & $\cdots$ & $0.81$ & $\cdots$ & $11.087$ & $0.006$ & $8.78$ & $0.01$ & $3.1$ & UCL & X,Li,E & 14,--,--,54\\
HD~142562 & UCL & F3IV/V & 15:56:58.908 & --42:53:02.99 & $-15.13$ & $0.84$ & $-20.25$ & $0.44$ & $170.6$ & $7.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.674$ & $0.001$ & $8.68$ & $0.02$ & $1.7$ & UCL & E,Lm & 19,--,--,54\\
HD~142992 & UCL & F0V & 15:58:50.122 & --32:03:08.73 & $-16.05$ & $0.09$ & $-27.94$ & $0.05$ & $127.0$ & $5.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.590$ & $0.002$ & $7.96$ & $0.01$ & $2.5$ & UCL & E & 29,--,--,54\\
HD~143181 & UCL & B9V & 16:00:22.320 & --38:59:38.13 & $-17.51$ & $0.25$ & $-27.87$ & $0.29$ & $140.6$ & $9.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.313$ & $0.000$ & $7.29$ & $0.01$ & $1.9$ & UCL & E & 29,--,--,54\\
NN~Lup & UCL & K3 & 16:01:59.160 & --36:12:56.01 & $-18.1$ & $1.0$ & $-27.69$ & $0.48$ & $131.0$ & $4.7$ & $\cdots$ & $0.00$ & $\cdots$ & $11.492$ & $0.003$ & $9.60$ & $0.02$ & $2.7$ & UCL & X,Li,E & 29,--,--,54\\
HD~143653 & UCL & F5/6V & 16:03:14.609 & --38:15:36.46 & $-17.19$ & $0.85$ & $-27.97$ & $0.50$ & $142.4$ & $5.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.408$ & $0.001$ & $8.65$ & $0.02$ & $\cdots$ & UCL & $\cdots$ & 142,--,--,142\\
HD~143730 & UCL & G5V & 16:03:30.914 & --36:24:40.87 & $-16.92$ & $0.99$ & $-28.16$ & $0.44$ & $133.8$ & $4.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.262$ & $0.001$ & $9.35$ & $0.02$ & $\cdots$ & UCL & $\cdots$ & 29,--,--,54\\
HD~143791 & UCL & G8/K0 & 16:03:54.828 & --38:47:37.85 & $-16.0$ & $1.3$ & $-22.81$ & $0.25$ & $146.8$ & $7.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.295$ & $0.001$ & $9.38$ & $0.02$ & $0.1$ & UCL & $\cdots$ & 29,--,--,54\\
HD~144277 & UCL & A1V & 16:06:33.194 & --39:15:34.60 & $-14.80$ & $0.33$ & $-24.49$ & $0.34$ & $137.5$ & $6.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.881$ & $0.002$ & $7.66$ & $0.01$ & $2.6$ & UCL & E & 29,--,--,54\\
HD~144295 & UCL & F3V & 16:06:37.709 & --39:08:42.87 & $-17.42$ & $0.68$ & $-28.66$ & $0.38$ & $135.9$ & $4.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.892$ & $0.002$ & $8.19$ & $0.01$ & $1.0$ & UCL & $\cdots$ & 29,--,--,54\\
HD~144691 & UCL & A9V & 16:08:31.334 & --35:09:50.17 & $-17.79$ & $0.47$ & $-31.24$ & $0.37$ & $130.8$ & $5.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.262$ & $0.002$ & $7.80$ & $0.02$ & $3.2$ & UCL & E & --,--,--,54\\
HD~144825 & UCL & F5V & 16:09:17.076 & --36:09:26.42 & $-14.92$ & $0.99$ & $-25.93$ & $0.40$ & $124.8$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.803$ & $0.002$ & $9.01$ & $0.02$ & $1.7$ & UCL & E & 142,--,--,142\\
HD~144795 & UCL & A6/7V & 16:09:44.542 & --47:21:46.33 & $-14.7$ & $1.2$ & $-21.70$ & $0.40$ & $175.5$ & $9.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.569$ & $0.002$ & $8.45$ & $0.02$ & $0.5$ & UCL & $\cdots$ & 8,--,--,54\\
TYC~7342--10--1 & UCL & (G7) & 16:10:12.403 & --37:08:18.40 & $-11.9$ & $1.1$ & $-17.58$ & $0.27$ & $184.9$ & $9.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.722$ & $0.001$ & $9.52$ & $0.02$ & $1.1$ & UCL & $\cdots$ & 29,--,--,54\\
HD~145211 & UCL & F3V & 16:11:14.983 & --37:27:40.61 & $-18.52$ & $0.11$ & $-30.71$ & $0.09$ & $135.8$ & $5.5$ & $\cdots$ & $0.21$ & $\cdots$ & $8.826$ & $0.001$ & $7.94$ & $0.02$ & $1.5$ & UCL & X,E & 29,--,--,54\\
2M1613--4548 & UCL & F3V & 16:13:11.926 & --45:48:41.64 & $-20.74$ & $0.06$ & $-33.63$ & $0.04$ & $102.6$ & $7.6$ & $\cdots$ & $0.06$ & $\cdots$ & $8.382$ & $0.002$ & $7.55$ & $0.02$ & $2.4$ & UCL & X,E & 29,--,--,54\\
HD~325434 & UCL & G & 16:13:52.135 & --40:17:39.97 & $-14.5$ & $1.1$ & $-22.2$ & $1.4$ & $188$ & $21$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.180$ & $0.001$ & $9.02$ & $0.03$ & $2.6$ & UCL & E & 29,--,--,143\\
HD~145720 & UCL & F3/5V & 16:13:57.670 & --39:11:15.64 & $-16.88$ & $0.87$ & $-25.59$ & $0.74$ & $143.9$ & $8.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.259$ & $0.004$ & $8.41$ & $0.02$ & $2.1$ & UCL & E & 29,--,--,54\\
HD~146681 & UCL & A7II/III & 16:19:14.801 & --40:49:15.40 & $-12.99$ & $0.60$ & $-21.48$ & $0.56$ & $176$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.854$ & $0.008$ & $7.98$ & $0.01$ & $2.3$ & UCL & E,Lm & --,--,--,54\\
HD~328171 & UCL & G0 & 16:26:00.091 & --45:57:13.29 & $-13.4$ & $1.4$ & $-22.26$ & $0.78$ & $176.7$ & $8.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.164$ & $0.002$ & $9.01$ & $0.02$ & $2.5$ & UCL & E & 29,--,--,54\\
HD~147875 & UCL & A8V & 16:26:09.866 & --41:13:34.19 & $-12.78$ & $0.72$ & $-23.02$ & $0.63$ & $165.7$ & $7.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.186$ & $0.000$ & $8.32$ & $0.01$ & $2.1$ & UCL & E & 14,--,--,54\\
HD~148248 & UCL & A0 & 16:28:35.952 & --41:55:20.91 & $-7.2$ & $1.9$ & $-19.6$ & $1.4$ & $243$ & $13$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.240$ & $0.001$ & $8.84$ & $0.02$ & $1.7$ & UCL & E & 8,--,--,54\\
HD~321803 & UCL & G5 & 16:34:11.630 & --39:37:36.16 & $-9.3$ & $6.8$ & $-22.8$ & $5.1$ & $158.3$ & $5.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.442$ & $0.002$ & $9.27$ & $0.02$ & $2.0$ & UCL & E & --,--,--,142\\
HD~149336 & UCL & F5V & 16:35:34.802 & --37:06:36.68 & $-12.0$ & $1.4$ & $-23.2$ & $1.1$ & $162.0$ & $6.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.399$ & $0.001$ & $8.49$ & $0.01$ & $0.7$ & UCL & $\cdots$ & 8,--,--,54\\
HD~149439 & UCL & A3V & 16:36:15.542 & --34:12:00.15 & $-9.12$ & $0.45$ & $-25.35$ & $0.48$ & $143.2$ & $6.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.959$ & $0.002$ & $7.62$ & $0.01$ & $0.6$ & UCL & $\cdots$ & 29,--,--,54\\
HD~149514 & UCL & F2V & 16:36:41.578 & --33:14:37.48 & $-10.00$ & $0.57$ & $-27.78$ & $0.67$ & $129.0$ & $8.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.613$ & $0.003$ & $7.88$ & $0.01$ & $1.2$ & UCL & $\cdots$ & 19,--,--,54\\
HD~149533 & UCL & B9V & 16:37:02.628 & --38:40:34.71 & $-12.53$ & $0.04$ & $-20.98$ & $0.03$ & $159$ & $10$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.372$ & $0.001$ & $7.27$ & $0.01$ & $0.0$ & UCL & $\cdots$ & 19,--,--,54\\
HD~149638 & UCL & F5V & 16:37:43.176 & --39:42:31.37 & $-11.1$ & $2.0$ & $-20.6$ & $1.6$ & $175.1$ & $6.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.097$ & $0.001$ & $8.86$ & $0.01$ & $1.8$ & UCL & E & 144,--,--,54\\
HD~149738 & UCL & A0V & 16:38:26.940 & --39:39:06.83 & $-12.08$ & $0.40$ & $-20.16$ & $0.45$ & $164.9$ & $8.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.955$ & $0.001$ & $7.68$ & $0.02$ & $0.2$ & UCL & $\cdots$ & 19,--,--,54\\
HD~149726 & UCL & F0V & 16:38:31.210 & --41:38:07.37 & $-13.67$ & $0.12$ & $-21.19$ & $0.12$ & $160.3$ & $7.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.302$ & $0.001$ & $8.49$ & $0.01$ & $0.2$ & UCL & $\cdots$ & 14,--,--,54\\
HD~149948 & UCL & G1/3 & 16:39:37.272 & --40:03:22.11 & $-9.0$ & $1.8$ & $-25.9$ & $1.4$ & $173.6$ & $7.6$ & $\cdots$ & $1.00$ & $\cdots$ & $9.852$ & $0.003$ & $8.62$ & $0.01$ & $1.7$ & UCL & X,E & 19,--,--,54\\
HD~150092 & UCL & G0 & 16:40:52.270 & --40:25:59.86 & $-13.0$ & $1.1$ & $-22.3$ & $2.9$ & $161$ & $23$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.169$ & $0.001$ & $9.10$ & $0.01$ & $2.4$ & UCL & E & 19,--,--,54\\
HD~150989 & UCL & F0V & 16:46:13.190 & --39:44:44.95 & $-11.99$ & $0.76$ & $-22.91$ & $0.71$ & $169.1$ & $8.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.680$ & $0.002$ & $8.18$ & $0.02$ & $0.0$ & UCL & $\cdots$ & 19,--,--,54\\
HD~326253 & UCL & G5 & 16:49:18.403 & --43:25:19.14 & $-12.1$ & $2.1$ & $-27.4$ & $1.8$ & $134.0$ & $4.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.378$ & $0.001$ & $9.43$ & $0.02$ & $0.1$ & UCL & $\cdots$ & 19,--,--,145\\
HD~152369 & UCL & A9V & 16:54:34.075 & --38:06:20.64 & $-11.80$ & $0.51$ & $-23.35$ & $0.51$ & $160$ & $24$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.710$ & $0.001$ & $8.26$ & $0.03$ & $1.8$ & UCL & E & 19,--,--,54\\
CD--25~11037 & USCO & (G3) & 15:41:33.538 & --26:03:57.18 & $-18.63$ & $0.87$ & $-22.61$ & $0.51$ & $138.3$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.058$ & $0.002$ & $9.11$ & $0.02$ & $2.0$ & USCO & E & 19,--,--,54\\
HD~141147 & USCO & G6V & 15:48:21.290 & --24:43:49.63 & $-12.7$ & $1.4$ & $-21.02$ & $0.69$ & $144.4$ & $5.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.753$ & $0.001$ & $8.46$ & $0.02$ & $1.4$ & USCO & $\cdots$ & 19,--,--,54\\
HD~141575 & USCO & A2V & 15:50:30.552 & --20:50:53.62 & $-14.35$ & $0.51$ & $-23.38$ & $0.39$ & $134.9$ & $4.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.096$ & $0.001$ & $7.50$ & $0.03$ & $0.6$ & USCO & $\cdots$ & 8,--,--,54\\
HD~141662 & USCO & G3V & 15:50:58.846 & --22:22:22.66 & $-19.41$ & $0.66$ & $-27.30$ & $0.33$ & $115.3$ & $3.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.792$ & $0.002$ & $8.65$ & $0.01$ & $1.2$ & USCO & $\cdots$ & 19,--,--,54\\
HD~141960 & USCO & A9V & 15:52:56.532 & --29:50:34.53 & $-16.42$ & $0.47$ & $-24.13$ & $0.42$ & $133.6$ & $9.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.459$ & $0.002$ & $7.95$ & $0.02$ & $2.8$ & USCO & E & 8,--,--,54\\
HD~142933 & USCO & F5/6V & 15:58:12.432 & --24:20:38.91 & $-11.3$ & $1.1$ & $-24.22$ & $0.37$ & $155$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.903$ & $0.002$ & $8.93$ & $0.01$ & $1.5$ & USCO & E & 19,--,--,54\\
HD~142988 & USCO & A3III & 15:58:30.377 & --20:53:36.33 & $-12.64$ & $0.25$ & $-23.50$ & $0.28$ & $138.7$ & $7.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.213$ & $0.000$ & $6.68$ & $0.01$ & $1.0$ & USCO & Lm & 14,--,--,54\\
HD~143318 & USCO & F5V & 16:00:42.643 & --26:23:29.96 & $-13.00$ & $0.79$ & $-17.13$ & $0.54$ & $156.3$ & $6.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.100$ & $0.002$ & $8.10$ & $0.02$ & $\cdots$ & USCO & $\cdots$ & 19,--,--,54\\
TYC~6212--946--1 & USCO & G2 & 16:02:03.744 & --21:22:46.86 & $-9.6$ & $1.7$ & $-18.20$ & $0.28$ & $139.5$ & $8.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.797$ & $0.001$ & $9.58$ & $0.02$ & $\cdots$ & USCO & $\cdots$ & 19,--,--,44\\
HD~144113 & USCO & A3IV/V & 16:04:55.447 & --20:54:00.37 & $-10.54$ & $0.44$ & $-24.03$ & $0.35$ & $144.6$ & $7.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.039$ & $0.001$ & $7.41$ & $0.01$ & $3.2$ & USCO & E,Lm & 26,--,--,146\\
HD~144273 & USCO & B9V & 16:05:44.832 & --19:40:52.13 & $-10.10$ & $0.30$ & $-22.12$ & $0.31$ & $165$ & $12$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.514$ & $0.001$ & $7.21$ & $0.01$ & $0.7$ & USCO & $\cdots$ & --,--,--,77\\
2M1608--1904 & USCO & K3IVe & 16:08:10.807 & --19:04:48.29 & $-8.7$ & $1.1$ & $-23.91$ & $0.97$ & $133.8$ & $6.0$ & $\cdots$ & $0.99$ & $\cdots$ & $11.145$ & $0.004$ & $9.24$ & $0.03$ & $2.8$ & USCO & X,Li,E,Lm & 11,--,--,147\\
TYC~6213--1122--1 & USCO & K3IV & 16:10:12.634 & --21:04:44.86 & $-9.1$ & $1.7$ & $-23.57$ & $0.90$ & $154.2$ & $8.3$ & $\cdots$ & $0.47$ & $\cdots$ & $11.184$ & $0.005$ & $9.34$ & $0.02$ & $8.2$ & USCO & X,Li,E,Lm & 52,--,52,52\\
TYC~6784--241--1 & USCO & (G6) & 16:11:06.902 & --26:09:23.89 & $-11.51$ & $0.85$ & $-19.35$ & $0.51$ & $165.1$ & $6.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.954$ & $0.000$ & $8.79$ & $0.01$ & $1.1$ & USCO & $\cdots$ & 11,--,--,148\\
HD~145333 & USCO & F0V & 16:11:15.950 & --23:12:14.95 & $-10.93$ & $0.75$ & $-23.23$ & $0.63$ & $155.8$ & $6.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.865$ & $0.001$ & $8.04$ & $0.01$ & $1.9$ & USCO & E & 52,--,52,52\\
TYC~6213--85--1 & USCO & K3IV(e) & 16:12:46.805 & --22:13:32.10 & $-7.5$ & $1.5$ & $-24.46$ & $0.82$ & $135.8$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.660$ & $0.004$ & $8.88$ & $0.02$ & $2.8$ & USCO & Li,E,Lm & 11,--,--,114\\
HD~145719 & USCO & A6IV & 16:13:27.996 & --27:24:13.90 & $-9.61$ & $0.39$ & $-26.93$ & $0.40$ & $149$ & $10$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.360$ & $0.001$ & $7.72$ & $0.02$ & $1.3$ & USCO & Lm & 52,--,52,52\\
HD~145778 & USCO & F3V & 16:13:47.801 & --27:47:34.25 & $-10.61$ & $0.94$ & $-20.88$ & $0.53$ & $152.8$ & $7.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.133$ & $0.001$ & $8.30$ & $0.01$ & $2.8$ & USCO & E & 52,--,52,52\\
HD~145942 & USCO & A2IV & 16:14:20.496 & --22:08:10.09 & $-8.76$ & $0.32$ & $-25.42$ & $0.34$ & $136.2$ & $5.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $7.661$ & $0.001$ & $7.05$ & $0.02$ & $1.5$ & USCO & E,Lm & 52,--,52,52\\
HD~146055 & USCO & B9V & 16:15:08.069 & --24:35:18.81 & $-9.86$ & $0.40$ & $-22.28$ & $0.44$ & $147.7$ & $9.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.294$ & $0.002$ & $7.40$ & $0.01$ & $2.8$ & USCO & E & 133,--,--,68\\
HD~146330 & USCO & A5IV & 16:16:44.242 & --25:13:45.61 & $-11.55$ & $0.56$ & $-21.40$ & $0.51$ & $143.8$ & $6.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.738$ & $0.001$ & $7.93$ & $0.03$ & $1.6$ & USCO & E,Lm & 52,--,52,54\\
2M1616--2433 & USCO & F8e & 16:16:51.288 & --24:33:28.12 & $-13.50$ & $0.99$ & $-21.79$ & $0.63$ & $149.4$ & $6.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.741$ & $0.002$ & $8.18$ & $0.01$ & $1.3$ & USCO & $\cdots$ & 8,--,--,64\\
HD~146367 & USCO & A9V & 16:16:53.371 & --23:06:38.07 & $-7.68$ & $0.09$ & $-23.64$ & $0.05$ & $157.0$ & $6.4$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.509$ & $0.001$ & $7.64$ & $0.02$ & $1.8$ & USCO & E & 52,--,52,52\\
HD~146366 & USCO & F6/8V & 16:16:54.557 & --21:37:15.86 & $-10.6$ & $1.3$ & $-24.00$ & $0.91$ & $131.1$ & $8.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.907$ & $0.003$ & $8.79$ & $0.02$ & $1.1$ & USCO & $\cdots$ & 11,--,--,54\\
HD~146457 & USCO & A5III/IV & 16:17:14.645 & --22:55:20.24 & $-9.85$ & $0.45$ & $-20.48$ & $0.43$ & $139.2$ & $5.8$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.372$ & $0.002$ & $7.71$ & $0.01$ & $1.4$ & USCO & Lm & 52,--,52,52\\
HD~146494 & USCO & A7III & 16:17:26.904 & --23:20:30.86 & $-8.02$ & $0.72$ & $-23.64$ & $0.61$ & $155.8$ & $7.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.928$ & $0.001$ & $8.14$ & $0.03$ & $1.4$ & USCO & Lm & 8,--,--,54\\
CD--24~12659 & USCO & (K2) & 16:17:54.806 & --24:43:34.00 & $-9.77$ & $0.80$ & $-26.56$ & $0.50$ & $146.2$ & $5.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.803$ & $0.001$ & $8.31$ & $0.03$ & $1.6$ & USCO & E & 52,--,52,52\\
2M1618--2005 & USCO & K1.5e & 16:18:19.963 & --20:05:35.20 & $-11.8$ & $1.8$ & $-24.14$ & $0.80$ & $132.6$ & $9.1$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.996$ & $0.002$ & $8.54$ & $0.02$ & $2.0$ & USCO & E & 52,--,52,52\\
HD~147011 & USCO & F3/5V & 16:20:07.824 & --22:31:08.54 & $-10.4$ & $1.7$ & $-22.6$ & $1.3$ & $162$ & $15$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.970$ & $0.003$ & $8.92$ & $0.01$ & $1.9$ & USCO & E & 52,--,52,52\\
HD~147013 & USCO & A0V & 16:20:15.024 & --25:38:44.67 & $-10.47$ & $0.71$ & $-20.96$ & $0.49$ & $154.1$ & $5.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.909$ & $0.001$ & $7.94$ & $0.01$ & $2.4$ & USCO & E & 52,--,52,52\\
HD~146974 & USCO & F8V & 16:20:15.497 & --28:43:01.24 & $-14.79$ & $0.08$ & $-24.34$ & $0.05$ & $139.8$ & $5.8$ & $\cdots$ & $0.49$ & $\cdots$ & $8.928$ & $0.001$ & $8.07$ & $0.02$ & $2.0$ & USCO & X,E & 52,--,52,52\\
HD~147255 & USCO & F6V & 16:21:47.918 & --25:56:47.51 & $-6.65$ & $0.85$ & $-23.91$ & $0.58$ & $128.2$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.147$ & $0.003$ & $8.29$ & $0.01$ & $1.3$ & USCO & $\cdots$ & 52,--,--,54\\
HD~147283 & USCO & A1IV & 16:21:57.672 & --24:29:43.89 & $-14.31$ & $0.86$ & $-25.07$ & $0.56$ & $137.7$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.807$ & $0.002$ & $8.12$ & $0.01$ & $1.8$ & USCO & E,Lm & 52,--,52,52\\
HD~147342 & USCO & A5IV/V & 16:22:10.039 & --21:39:17.68 & $-9.76$ & $0.49$ & $-21.81$ & $0.53$ & $138.4$ & $7.0$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.514$ & $0.002$ & $7.83$ & $0.02$ & $3.4$ & USCO & E,Lm & 52,10,10,52\\
CD--26~11326 & USCO & (G7) & 16:24:29.388 & --26:55:38.22 & $-7.92$ & $0.81$ & $-19.76$ & $0.52$ & $160.5$ & $5.9$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.998$ & $0.001$ & $8.77$ & $0.02$ & $2.0$ & USCO & E & 52,--,52,52\\
HD~147911 & USCO & A0V & 16:25:24.103 & --21:41:19.06 & $-5.61$ & $0.13$ & $-22.95$ & $0.09$ & $135.2$ & $4.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.991$ & $0.001$ & $8.00$ & $0.03$ & $3.0$ & USCO & E & 52,--,52,52\\
TYC~6802--1158--1 & USCO & (K1) & 16:26:23.414 & --27:39:00.82 & $-10.4$ & $2.5$ & $-22.9$ & $1.8$ & $133.3$ & $4.3$ & $\cdots$ & $\cdots$ & $\cdots$ & $10.130$ & $0.003$ & $8.73$ & $0.01$ & $2.2$ & USCO & E & 52,--,52,52\\
HD~148409 & USCO & F6V & 16:28:51.994 & --26:11:55.83 & $-12.78$ & $0.91$ & $-27.84$ & $0.73$ & $128.4$ & $7.7$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.323$ & $0.003$ & $8.45$ & $0.02$ & $1.9$ & USCO & E & 19,--,--,54\\
HD~148563 & USCO & A1V & 16:29:55.968 & --26:35:26.63 & $-9.64$ & $0.46$ & $-20.53$ & $0.61$ & $151.4$ & $9.6$ & $\cdots$ & $\cdots$ & $\cdots$ & $8.566$ & $0.003$ & $8.04$ & $0.01$ & $4.3$ & USCO & E & 52,--,52,52\\
HD~148606 & USCO & G0V & 16:30:13.766 & --26:33:19.86 & $-12.9$ & $1.6$ & $-25.8$ & $1.3$ & $132.1$ & $4.1$ & $\cdots$ & $0.98$ & $\cdots$ & $8.904$ & $0.001$ & $7.93$ & $0.02$ & $1.5$ & USCO & X,E & 52,--,52,52\\
V2394~Oph & USCO & A0/1 & 16:31:40.673 & --24:25:16.58 & $-6.7$ & $1.6$ & $-24.6$ & $1.8$ & $138$ & $11$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.492$ & $0.016$ & $7.53$ & $0.01$ & $2.5$ & USCO & E & 52,--,52,52\\
TYC~6803--994--1 & USCO & K4IV(e) & 16:31:53.458 & --26:36:17.34 & $-12.5$ & $2.8$ & $-26.1$ & $2.1$ & $128.2$ & $4.5$ & $\cdots$ & $\cdots$ & $\cdots$ & $11.128$ & $0.004$ & $9.60$ & $0.02$ & $1.4$ & USCO & Li,Lm & 52,--,52,52\\
HD~148982 & USCO & F8/G0 & 16:32:50.868 & --28:20:40.21 & $-9.4$ & $1.2$ & $-22.5$ & $1.7$ & $155$ & $14$ & $\cdots$ & $0.85$ & $\cdots$ & $9.746$ & $0.002$ & $8.67$ & $0.02$ & $1.2$ & USCO & X & 19,--,--,54\\
HD~149598 & USCO & F8/G1 & 16:36:52.877 & --27:08:18.98 & $-7.5$ & $1.7$ & $-21.2$ & $1.3$ & $158.4$ & $6.2$ & $\cdots$ & $\cdots$ & $\cdots$ & $9.780$ & $0.004$ & $8.55$ & $0.02$ & $1.7$ & USCO & E & 52,--,52,52\\
\sidehead{\textbf{Rejected Candidate Members}}
TYC~8104--898--1 & OCT & (G1) & 06:38:02.156 & --45:13:48.30 & $-15.31$ & $0.73$ & $15.26$ & $0.77$ & $161.1$ & $6.6$ & $10 \pm 2$ & $\cdots$ & $\cdots$ & $10.726$ & $0.001$ & $9.86$ & $0.02$ & $1.2$ & $\cdots$ & $\cdots$ & --,7,--,--\\
TYC~9341--1233--1 & OCT & (G9) & 23:09:11.244 & --72:21:12.78 & $27.8$ & $1.0$ & $4.77$ & $0.92$ & $115.3$ & $3.6$ & $4.8 \pm 0.9$ & $\cdots$ & $19.32 \pm 0.06$ & $11.324$ & $0.001$ & $10.02$ & $0.03$ & $0.9$ & $\cdots$ & $\cdots$ & --,7,--,--\\

